MSW: a Multi-Scale Sliced Wasserstein Distance Between Image Distributions

We propose the multi-scale sliced Wasserstein (MSW) distance between image distributions, which operates in pixel space and requires no trained network. MSW convolves images with a fixed bank of discrete cosine filters at several scales, pools the responses over all positions, and compares the resulting one-dimensional distributions using the Wasserstein distance. We pair MSW with an exact two-sample test that gives calibrated p-values. Most metrics compare two image sets in the latent space of a pretrained network. We show that these metrics are insensitive to simple perturbations of the images, because the latent space is nearly invariant to them. In contrast, MSW detects smaller perturbations than latent-space metrics and needs far fewer images to do so. Although it uses no learned features, it still detects semantic changes of the image distribution. Finally, MSW matches or outperforms existing Wasserstein-based metrics in our experiments.

==> data/ablation_colour.csv <==
eps,msw,rgb
0.0000625,0.04,0.08
0.000125,0.08,0.08
0.00025,0.25,0.08
0.0005,1.00,0.08
0.00125,1.00,0.10
0.0025,1.00,0.40
0.005,1.00,1.00
0.01,1.00,1.00


==> data/ablation_filters.csv <==
eps,msw,random
0.000125,0.08,0.04
0.00025,0.33,0.04
0.0005,1.00,0.04
0.00125,1.00,0.04
0.0025,1.00,0.08
0.005,1.00,0.58


==> data/ablation_scales.csv <==
eps,msw,one
0.02,0.04,0.12
0.04,0.21,0.08
0.08,1.00,0.21
0.16,1.00,0.71
0.32,1.00,1.00
0.64,1.00,1.00


==> data/checker256_power.csv <==
n,fid,cmmd,csw,msw
64,0.1087,0.0597,0.1403,0.7333
128,0.1142,0.3183,0.1444,1.0000
500,0.0530,0.1884,0.2907,1.0000
2000,0.0293,0.9923,1.0000,1.0000


==> data/classes_share_coco.csv <==
n,fid,cmmd,csw,msw
8,51.65,98.9,1.099,2.198
16,73.63,98.9,9.89,34.07
32,93.41,100,39.56,71.43
64,100,100,57.14,87.91
128,100,100,85.71,96.7
256,100,100,93.41,98.9


==> data/detail_colour.csv <==
x,true,msw,csw,fid,cmmd
-0.04123,1.00000,1.00000,1.00000,1.00000,1.00000
-0.03529,0.85586,0.90986,0.77069,0.88957,1.02700
-0.03111,0.75445,0.83633,0.62413,0.79569,1.01106
-0.02529,0.61335,0.71925,0.44344,0.64365,0.91786
-0.02124,0.51505,0.62822,0.33179,0.53136,0.80166
-0.01568,0.38019,0.49091,0.19571,0.38383,0.58860
-0.01191,0.28884,0.39022,0.11095,0.28782,0.43584
0.00000,0.00000,0.00000,0.00000,0.00000,0.00000
0.01191,0.28884,0.40671,0.37473,0.30082,0.43320
0.01568,0.38019,0.51974,0.52595,0.33697,0.46909
0.02124,0.51505,0.67318,0.79750,0.37152,0.46335
0.02529,0.61335,0.77381,1.02699,0.38619,0.43324
0.03111,0.75445,0.89827,1.39347,0.39267,0.38644
0.03529,0.85586,0.97252,1.68011,0.38966,0.36305
0.04123,1.00000,1.05670,2.11721,0.38415,0.34364


==> data/detail_tv.csv <==
x,true,msw,csw,fid,cmmd
-0.06195,1.00000,1.00000,1.00000,1.00000,1.00000
-0.05006,0.80808,0.81341,0.76800,0.84007,0.85067
-0.04244,0.68498,0.69173,0.62749,0.73103,0.73558
-0.03294,0.53163,0.53830,0.46189,0.58834,0.57311
-0.02712,0.43782,0.44350,0.36582,0.49928,0.46787
-0.02024,0.32664,0.33020,0.25728,0.39171,0.34952
-0.01171,0.18907,0.18776,0.13118,0.25163,0.23188
-0.00647,0.10451,0.09679,0.05764,0.15162,0.15810
0.00000,0.00000,0.00000,0.00000,0.00000,0.00000
0.00647,0.10451,0.12541,0.10621,0.12976,0.18917
0.01171,0.18907,0.23682,0.19400,0.18200,0.26611
0.02024,0.32664,0.41758,0.35856,0.23050,0.30864
0.02712,0.43782,0.56313,0.50832,0.25224,0.31472
0.03294,0.53163,0.68482,0.64450,0.26343,0.31460
0.04244,0.68498,0.88006,0.88317,0.27279,0.31295
0.05006,0.80808,1.03236,1.08656,0.27464,0.31304
0.06195,1.00000,1.25961,1.41940,0.27154,0.31552


==> data/margrow_cel_blur_050.csv <==
x,c0,c1,c2
-4.979252815246582031e+00,1.172154686393570792e-03,6.148381057502888536e-05,0.000000000000000000e+00
-4.937759399414062500e+00,1.295539390224473026e-03,0.000000000000000000e+00,0.000000000000000000e+00
-4.896265506744384766e+00,1.789098765411621921e-03,1.229690342786190951e-04,0.000000000000000000e+00
-4.854771614074707031e+00,1.665693501717179512e-03,1.229676211500577707e-04,0.000000000000000000e+00
-4.813278198242187500e+00,1.912462909378983764e-03,0.000000000000000000e+00,0.000000000000000000e+00
-4.771783828735351562e+00,1.789078205548081529e-03,6.148381057502888536e-05,0.000000000000000000e+00
-4.730290412902832031e+00,2.714494678555564190e-03,1.229690342786190951e-04,0.000000000000000000e+00
-4.688796997070312500e+00,2.344309372787141584e-03,6.148381057502888536e-05,0.000000000000000000e+00
-4.647302627563476562e+00,1.850770557463532646e-03,6.148381057502888536e-05,0.000000000000000000e+00
-4.605809211730957031e+00,2.220924668956239349e-03,0.000000000000000000e+00,0.000000000000000000e+00
-4.564315319061279297e+00,2.467722435050512860e-03,0.000000000000000000e+00,0.000000000000000000e+00
-4.522821426391601562e+00,2.406001724702592701e-03,6.148381057502888536e-05,0.000000000000000000e+00
-4.481328010559082031e+00,2.406001724702592701e-03,1.229676211500577707e-04,0.000000000000000000e+00
-4.439833641052246094e+00,2.097539965125337115e-03,0.000000000000000000e+00,0.000000000000000000e+00
-4.398340225219726562e+00,2.467722435050512860e-03,0.000000000000000000e+00,0.000000000000000000e+00
-4.356846809387207031e+00,2.467694076618043818e-03,6.148381057502888536e-05,0.000000000000000000e+00
-4.315352439880371094e+00,2.467694076618043818e-03,0.000000000000000000e+00,0.000000000000000000e+00
-4.273859024047851562e+00,3.022925243857103438e-03,1.229676211500577707e-04,0.000000000000000000e+00
-4.232365131378173828e+00,3.331425287318192513e-03,1.844535514179286562e-04,0.000000000000000000e+00
-4.190871238708496094e+00,2.899540540026201638e-03,6.148381057502888536e-05,0.000000000000000000e+00
-4.149377822875976562e+00,3.146309947688005672e-03,1.229676211500577707e-04,0.000000000000000000e+00
-4.107883453369140625e+00,3.022925243857103438e-03,2.459352423001155414e-04,0.000000000000000000e+00
-4.066390037536621094e+00,3.824969774328295172e-03,2.459380685572381902e-04,0.000000000000000000e+00
-4.024896621704101562e+00,4.133387578335223113e-03,1.844514317250866696e-04,0.000000000000000000e+00
-3.983402490615844727e+00,4.133387578335223113e-03,3.074190528751444404e-04,0.000000000000000000e+00
-3.941908836364746094e+00,4.195104034779770057e-03,3.689049831308357781e-04,0.000000000000000000e+00
-3.900414943695068359e+00,3.948310522588869761e-03,4.303866740252022382e-04,0.000000000000000000e+00
-3.858921051025390625e+00,5.182187337080892270e-03,2.459366554205571673e-04,0.000000000000000000e+00
-3.817427396774291992e+00,5.120465208982440120e-03,2.459352423001155414e-04,0.000000000000000000e+00
-3.775933742523193359e+00,4.688645685930331597e-03,4.303891469859750835e-04,0.000000000000000000e+00
-3.734439849853515625e+00,5.120465208982440120e-03,3.074190528751444404e-04,0.000000000000000000e+00
-3.692945957183837891e+00,4.256796741173590574e-03,3.689049831308357781e-04,0.000000000000000000e+00
-3.651452302932739258e+00,4.812003449405185401e-03,3.689028634501733393e-04,0.000000000000000000e+00
-3.609958648681640625e+00,4.935416511505611933e-03,4.918733108411143347e-04,0.000000000000000000e+00
-3.568464756011962891e+00,5.860773431967854392e-03,6.763219163253177254e-04,0.000000000000000000e+00
-3.526970863342285156e+00,5.984192520200554664e-03,4.918733108411143347e-04,0.000000000000000000e+00
-3.485477209091186523e+00,5.675696376221500174e-03,6.148381057502888807e-04,0.000000000000000000e+00
-3.443983554840087891e+00,7.403124767258417900e-03,7.378099662616715562e-04,0.000000000000000000e+00
-3.402489662170410156e+00,8.143390452839543991e-03,4.303866740252022382e-04,0.000000000000000000e+00
-3.360995769500732422e+00,7.279739354470777732e-03,5.533574746962536400e-04,0.000000000000000000e+00
-3.319502115249633789e+00,7.156312822192326117e-03,6.148381057502888807e-04,0.000000000000000000e+00
-3.278008460998535156e+00,7.834973712015158923e-03,4.918733108411143347e-04,0.000000000000000000e+00
-3.236514568328857422e+00,8.390159860501348460e-03,6.148381057502888807e-04,0.000000000000000000e+00
-3.195020675659179688e+00,7.711588299227517887e-03,9.222624578270893639e-04,0.000000000000000000e+00
-3.153527021408081055e+00,8.760313971994055163e-03,1.045224779775491119e-03,0.000000000000000000e+00
-3.112033367156982422e+00,9.500676784648304229e-03,1.229683277102785891e-03,0.000000000000000000e+00
-3.070539474487304688e+00,9.377237491148566334e-03,9.222571586254333211e-04,0.000000000000000000e+00
-3.029045581817626953e+00,8.760364307922461485e-03,1.045230785537368083e-03,0.000000000000000000e+00
-2.987551927566528320e+00,1.079616158520394116e-02,1.537095264375722310e-03,0.000000000000000000e+00
-2.946058034896850586e+00,1.110462334478119761e-02,1.414127643225664404e-03,6.147941887427352226e-05
-2.904564380645751953e+00,1.091960903170616573e-02,1.414135768668203915e-03,0.000000000000000000e+00
-2.863070487976074219e+00,1.221508567925931772e-02,1.967481938400924332e-03,0.000000000000000000e+00
-2.821576595306396484e+00,1.326393187467133153e-02,1.660072424088761137e-03,6.147977212914965172e-05
-2.780082941055297852e+00,1.215339332734386574e-02,1.844514317250866642e-03,0.000000000000000000e+00
-2.738589286804199219e+00,1.209177045318875036e-02,1.906009079509318358e-03,0.000000000000000000e+00
-2.697095394134521484e+00,1.178323921585115730e-02,2.582320044151213429e-03,0.000000000000000000e+00
-2.655601501464843750e+00,1.597841095599942043e-02,2.151945734929875363e-03,0.000000000000000000e+00
-2.614107847213745117e+00,1.832262851888897398e-02,2.828255286451328808e-03,0.000000000000000000e+00
-2.572614192962646484e+00,1.542317659845503577e-02,2.520850718060711412e-03,6.147977212914965172e-05
-2.531120300292968750e+00,1.715047383249540189e-02,2.705287665301270902e-03,6.147941887427352226e-05
-2.489626407623291016e+00,1.641025990075616059e-02,3.197176520467243013e-03,0.000000000000000000e+00
-2.448132753372192383e+00,1.893955203804348689e-02,3.012706718176415017e-03,6.147941887427352226e-05
-2.406639099121093750e+00,1.819934838617694173e-02,2.766787373481268200e-03,0.000000000000000000e+00
-2.365145206451416016e+00,1.998832202060615501e-02,3.873480066226819927e-03,0.000000000000000000e+00
-2.323651313781738281e+00,1.875458274372132639e-02,4.303891469859750726e-03,1.844393163874489280e-04
-2.282157659530639648e+00,2.060524553976066445e-02,5.595026762327628446e-03,6.147941887427352226e-05
-2.240664005279541016e+00,2.492385338310334000e-02,4.857248944556004366e-03,6.147977212914965172e-05
-2.199170112609863281e+00,2.467694076618043644e-02,6.148381057502889241e-03,1.844382566228205803e-04
-2.157676219940185547e+00,2.486216067670951949e-02,5.472090583107397203e-03,6.147977212914965172e-05
-2.116182565689086914e+00,2.436847900660317826e-02,5.717994383477685919e-03,1.229588377485470445e-04
-2.074688911437988281e+00,2.770002517082524943e-02,6.517321368644765286e-03,6.147977212914965172e-05
-2.033195018768310547e+00,2.905709775217746663e-02,6.886186784403235811e-03,2.459176754970940891e-04
-1.991701126098632812e+00,2.819348582343577519e-02,8.423306248396995877e-03,1.229591910024082930e-04
-1.950207471847534180e+00,3.368412091815302378e-02,7.808466376251230710e-03,1.844387865036124124e-04
-1.908713579177856445e+00,3.294381056830351234e-02,9.222598082186492241e-03,1.229591910024082930e-04
-1.867219924926757812e+00,3.757075025486299180e-02,1.032930985204887075e-02,3.688775730072248247e-04
-1.825726032257080078e+00,3.935983360033265543e-02,1.082118174976548497e-02,3.688775730072248247e-04
-1.784232378005981445e+00,3.985337383356567231e-02,1.198937750684243853e-02,6.762755505132456114e-04
-1.742738485336303711e+00,4.127230200411057676e-02,1.217382946848616886e-02,3.688775730072248247e-04
-1.701244831085205078e+00,4.596093421982418853e-02,1.463318895706923473e-02,9.221939325180621974e-04
-1.659750938415527344e+00,4.670124456967369997e-02,1.592435268857534184e-02,9.221939325180621974e-04
-1.618257284164428711e+00,4.990925608568827498e-02,1.672364452236483820e-02,6.147959550120414649e-04
-1.576763391494750977e+00,5.453619577224775444e-02,1.746145236893975952e-02,9.221939325180621974e-04
-1.535269737243652344e+00,5.361080783493586688e-02,2.072010369131232002e-02,1.536989887530103771e-03
-1.493775844573974609e+00,5.866959522557422396e-02,2.072010369131232002e-02,1.229591910024082930e-03
-1.452282190322875977e+00,5.934821304626961697e-02,2.416320697532860912e-02,7.377551460144496495e-04
-1.410788297653198242e+00,6.594931366576113618e-02,2.570030665569302333e-02,1.905867460537328433e-03
-1.369294643402099609e+00,6.989763553162522958e-02,2.717592234884286251e-02,2.582143011050573936e-03
-1.327800750732421875e+00,7.606688844703787811e-02,3.086496158171746218e-02,2.520663415549369898e-03
-1.286307096481323242e+00,8.445707241199908177e-02,3.264799721094018697e-02,3.012500179559003503e-03
-1.244813203811645508e+00,8.291475918314591964e-02,3.842749200911037971e-02,3.811734921074656866e-03
-1.203319549560546875e+00,9.161340579387772243e-02,4.027201162554768649e-02,5.041326831098739795e-03
-1.161825656890869141e+00,9.864635411744814009e-02,4.248543516527243658e-02,5.656122786110781044e-03
-1.120332002639770508e+00,1.008055926378425837e-01,4.568260250043042897e-02,6.578316718628843783e-03
-1.078838109970092773e+00,1.089490064861872581e-01,4.746563812965314683e-02,8.053827010657743299e-03
-1.037344455718994141e+00,1.185730410342309832e-01,5.588894437805014964e-02,8.668622965669784547e-03
-9.958506226539611816e-01,1.288140008738159759e-01,6.308257088215560304e-02,1.180408233623119439e-02
-9.543568491935729980e-01,1.376360325428560571e-01,7.212071700269837016e-02,1.223443950473962656e-02
-9.128630757331848145e-01,1.459645239786631077e-01,8.238854286753266587e-02,1.506250089779501491e-02
-8.713693022727966309e-01,1.586114924552590455e-01,8.644648602369471579e-02,1.813648067285522289e-02
-8.298755288124084473e-01,1.600304206258039430e-01,9.898921941546834358e-02,2.477627698698527114e-02
-7.883817553520202637e-01,1.839054294084508656e-01,1.103022730629504566e-01,2.987908341358521194e-02
-7.468879818916320801e-01,2.019196479214557804e-01,1.289319211889671524e-01,3.571964498619960987e-02
-7.053942084312438965e-01,2.087058261284097105e-01,1.347728999743519340e-01,3.965433909827666831e-02
-6.639004349708557129e-01,2.327042199693648838e-01,1.542633239213727359e-01,5.029030911998499248e-02
-6.224066615104675293e-01,2.445491855669571224e-01,1.775042710884826846e-01,6.363138134374628219e-02
-5.809128880500793457e-01,2.740382145026296068e-01,2.038194176163214966e-01,7.678801478100398537e-02
-5.394191145896911621e-01,2.978515307561223624e-01,2.261995889624273393e-01,9.394082192583992630e-02
-4.979253411293029785e-01,3.352369626442637252e-01,2.573103016834781265e-01,1.159504338354937908e-01
-4.564315378665924072e-01,3.741034967906226028e-01,3.009026334281379444e-01,1.464443964838682832e-01
-4.149377644062042236e-01,4.207430488311422190e-01,3.336121146262926995e-01,1.800122556275257357e-01
-3.734439909458160400e-01,4.531316266370585821e-01,4.014289525239707612e-01,2.355898099606142937e-01
-3.319502174854278564e-01,4.947123912869397788e-01,4.640811354956242973e-01,3.044469569219629412e-01
-2.904564440250396729e-01,5.496804347632664456e-01,5.571678921384932703e-01,3.946375235222293609e-01
-2.489626705646514893e-01,6.196395403003295277e-01,6.581858467656537259e-01,5.231911698278775003e-01
-2.074688822031021118e-01,6.693022487931175046e-01,8.137405707849214576e-01,6.937972352310888269e-01
-1.659751087427139282e-01,7.166204186543325694e-01,9.876172866277441731e-01,9.413755663144378616e-01
-1.244813352823257446e-01,7.818909741038343464e-01,1.206192644592815277e+00,1.360481724559404304e+00
-8.298755437135696411e-02,8.087889845979255865e-01,1.418005069821992148e+00,1.983270093216344065e+00
-4.149377718567848206e-02,8.409308648998973235e-01,1.581491119133339840e+00,2.884315222938992118e+00
0.000000000000000000e+00,8.572176156360162835e-01,1.642790506897359615e+00,3.406338162520374802e+00
4.149377718567848206e-02,8.373526982089578574e-01,1.575465688386310958e+00,2.876814712287845577e+00
8.298755437135696411e-02,8.181045556638513183e-01,1.396239740302112509e+00,2.026859122513296363e+00
1.244813352823257446e-01,7.688738527896551433e-01,1.207852711949528590e+00,1.392574067648563840e+00
1.659751087427139282e-01,7.237150595070570569e-01,1.000651891917234471e+00,9.872393445583361737e-01
2.074688822031021118e-01,6.693639413222717272e-01,8.117115992068404395e-01,7.161758079935269805e-01
2.489626705646514893e-01,6.118662844184258320e-01,6.738642578749709511e-01,5.179654060869410825e-01
2.904564440250396729e-01,5.615254003608587396e-01,5.810851631649635030e-01,4.024454321508823540e-01
3.319502174854278564e-01,5.055085838889119554e-01,4.836945274170741937e-01,2.962086911248015819e-01
3.734439909458160400e-01,4.488131495962697226e-01,4.097907747851531890e-01,2.311632790845275787e-01
4.149377644062042236e-01,4.134633303909552859e-01,3.453555561842768795e-01,1.782908269534920209e-01
4.564315378665924072e-01,3.783602813022573508e-01,3.012715373514254225e-01,1.446614882143333614e-01
4.979253411293029785e-01,3.302398713718704415e-01,2.597696594056618791e-01,1.119542629981093301e-01
5.394191145896911621e-01,3.100049589994852695e-01,2.333932154665328551e-01,9.621556695938447701e-02
5.809128880500793457e-01,2.848960996337558393e-01,2.031430937569611295e-01,7.740281073601601447e-02
6.224066615104675293e-01,2.592320075056392392e-01,1.736307798939643321e-01,6.264770781572702452e-02
6.639004349708557129e-01,2.368993119518454926e-01,1.530951281642957684e-01,4.856888044595127768e-02
7.053942084312438965e-01,2.137029209898939353e-01,1.357566437697851625e-01,3.645740013221406006e-02
7.468879818916320801e-01,1.934677714273404792e-01,1.200782270300681243e-01,3.307602237964783060e-02
7.883817553520202637e-01,1.850158949332251224e-01,1.109785969223107821e-01,2.680510363852500744e-02
8.298755288124084473e-01,1.748983201519484221e-01,9.456237233601882952e-02,2.207117478493228827e-02
8.713693022727966309e-01,1.562054838182481142e-01,8.749171380634251927e-02,1.930459298737810178e-02
9.128630757331848145e-01,1.470132969742832529e-01,7.654756408214788421e-02,1.672244997632752611e-02
9.543568491935729980e-01,1.350449463183827359e-01,6.738644998717596701e-02,1.211148031373721588e-02
9.958506226539611816e-01,1.291841560487407281e-01,6.554193037073867412e-02,1.118928638121915488e-02
1.037344455718994141e+00,1.212258197878584159e-01,5.963946759813931742e-02,8.484184179166171999e-03
1.078838109970092773e+00,1.113550151231981894e-01,5.047835350316740022e-02,7.992347415156537960e-03
1.120332002639770508e+00,1.043220667996277717e-01,4.635892635979076831e-02,5.348724808604760420e-03
1.161825656890869141e+00,9.630203800959134808e-02,4.230098320362871145e-02,5.533163595108372967e-03
1.203319549560546875e+00,8.945416727348330654e-02,4.199356326755582236e-02,3.934694112077065375e-03
1.244813203811645508e+00,8.439537988284494252e-02,3.406212891687544070e-02,4.119132898580677923e-03
1.286307096481323242e+00,7.359918728087282147e-02,3.473845277623578698e-02,2.213265438043349274e-03
1.327800750732421875e+00,7.131656370217014096e-02,2.588475861733675193e-02,2.951020584057798598e-03
1.369294643402099609e+00,6.915732518177572508e-02,2.865153804199270515e-02,2.336224629045757350e-03
1.410788297653198242e+00,6.687470160307304456e-02,2.570030665569302333e-02,1.536989887530103771e-03
1.452282190322875977e+00,5.996513833781087766e-02,2.213423539724758068e-02,1.659949078532512064e-03
1.493775844573974609e+00,6.163083662497229748e-02,1.967487590866451655e-02,1.536989887530103771e-03
1.535269737243652344e+00,5.638697164687155039e-02,1.856816413880213804e-02,1.168112314522878675e-03
1.576763391494750977e+00,5.472127335971013057e-02,1.881410008766044514e-02,6.147959550120414649e-04
1.618257284164428711e+00,5.040279631892129186e-02,1.672364452236483820e-02,7.377551460144496495e-04
1.659750938415527344e+00,4.392508075773800952e-02,1.518654484200042398e-02,1.106632719021674637e-03
1.701244831085205078e+00,4.343154052450500652e-02,1.432576902099635258e-02,4.303571685084290254e-04
1.742738485336303711e+00,3.985337383356567231e-02,1.346499319999227770e-02,1.844387865036124124e-04
1.784232378005981445e+00,3.855783072132901168e-02,1.094414972419463679e-02,5.533163595108373184e-04
1.825726032257080078e+00,4.084045430003169219e-02,1.100563371140921530e-02,3.688775730072248247e-04
1.867219924926757812e+00,3.695382496332173111e-02,9.038146120542761910e-03,1.229591910024082930e-04
1.908713579177856445e+00,3.528812667616031129e-02,7.931434350680383397e-03,3.073979775060207325e-04
1.950207471847534180e+00,3.288211803914938697e-02,8.361822261182419100e-03,1.229591910024082930e-04
1.991701126098632812e+00,2.757656053189451104e-02,9.038146120542761910e-03,3.688775730072248247e-04
2.033195018768310547e+00,3.096956066155644866e-02,7.501024890153524909e-03,2.459176754970940891e-04
2.074688911437988281e+00,2.609601480458592290e-02,6.578805532499904483e-03,6.147977212914965172e-05
2.116182565689086914e+00,2.807002012153024875e-02,5.595026762327628446e-03,1.844382566228205803e-04
2.157676219940185547e+00,2.344322842965165452e-02,6.332868877079347696e-03,1.229595442582993034e-04
2.199170112609863281e+00,2.319632432020961310e-02,5.226123898877456028e-03,1.229588377485470445e-04
2.240664005279541016e+00,2.214768159538143752e-02,5.164669763831701219e-03,1.229595442582993034e-04
2.282157659530639648e+00,2.103709200316882313e-02,4.611285793127166931e-03,0.000000000000000000e+00
2.323651313781738281e+00,1.875458274372132639e-02,4.611312289135446711e-03,6.147977212914965172e-05
2.365145206451416016e+00,1.838432087080442770e-02,4.180899119101964476e-03,0.000000000000000000e+00
2.406639099121093750e+00,2.023520769717300841e-02,3.504597339742939431e-03,0.000000000000000000e+00
2.448132753372192383e+00,1.795247440739626554e-02,2.766771475876300072e-03,6.147941887427352226e-05
2.489626407623291016e+00,1.604010366239323748e-02,3.627565667453218692e-03,0.000000000000000000e+00
2.531120300292968750e+00,1.863109027846622870e-02,3.566061013351675378e-03,0.000000000000000000e+00
2.572614192962646484e+00,1.838442650535840675e-02,1.783040751799039531e-03,6.147977212914965172e-05
2.614107847213745117e+00,1.468277975587736067e-02,2.090449559550982238e-03,1.844382566228205803e-04
2.655601501464843750e+00,1.492963494730447510e-02,2.213429898785014560e-03,0.000000000000000000e+00
2.697095394134521484e+00,1.246185508692112046e-02,2.582320044151213429e-03,0.000000000000000000e+00
2.738589286804199219e+00,1.344900999385279135e-02,1.783040751799039531e-03,0.000000000000000000e+00
2.780082941055297852e+00,1.178323921585115730e-02,1.844514317250866642e-03,0.000000000000000000e+00
2.821576595306396484e+00,1.221515586597638793e-02,1.721556587943900334e-03,0.000000000000000000e+00
2.863070487976074219e+00,1.172154686393570878e-02,1.352643832650635451e-03,0.000000000000000000e+00
2.904564380645751953e+00,1.209177045318875036e-02,1.352651604813064502e-03,0.000000000000000000e+00
2.946058034896850586e+00,1.005585336221852776e-02,1.045224779775491119e-03,0.000000000000000000e+00
2.987551927566528320e+00,9.253852787317664100e-03,1.291160022075606715e-03,6.147941887427352226e-05
3.029045581817626953e+00,9.809140316617403349e-03,7.378099662616715562e-04,0.000000000000000000e+00
3.070539474487304688e+00,8.636929268163152928e-03,1.045224779775491119e-03,0.000000000000000000e+00
3.112033367156982422e+00,8.266822656771900812e-03,1.045230785537368083e-03,6.147977212914965172e-05
3.153527021408081055e+00,9.932468658387625521e-03,1.045224779775491119e-03,0.000000000000000000e+00
3.195020675659179688e+00,8.575286188741001667e-03,1.229683277102785891e-03,0.000000000000000000e+00
3.236514568328857422e+00,7.403082229854130586e-03,1.291160022075606715e-03,0.000000000000000000e+00
3.278008460998535156e+00,7.773281005621338405e-03,7.992941301168107531e-04,0.000000000000000000e+00
3.319502115249633789e+00,7.403082229854130586e-03,4.303866740252022382e-04,0.000000000000000000e+00
3.360995769500732422e+00,6.477734171351115337e-03,5.533574746962536400e-04,0.000000000000000000e+00
3.402489662170410156e+00,6.786158710699620282e-03,7.992895374753755233e-04,0.000000000000000000e+00
3.443983554840087891e+00,6.292656052169655519e-03,5.533574746962536400e-04,0.000000000000000000e+00
3.485477209091186523e+00,6.909543414530522516e-03,4.303866740252022382e-04,0.000000000000000000e+00
3.526970863342285156e+00,6.539426877744935855e-03,4.918733108411143347e-04,0.000000000000000000e+00
3.568464756011962891e+00,5.984158135798755759e-03,4.918704846002310829e-04,0.000000000000000000e+00
3.609958648681640625e+00,5.182187337080892270e-03,4.918733108411143347e-04,0.000000000000000000e+00
3.651452302932739258e+00,5.120465208982440120e-03,3.074190528751444404e-04,0.000000000000000000e+00
3.692945957183837891e+00,4.565260273142691429e-03,3.074208192756964727e-04,0.000000000000000000e+00
3.734439849853515625e+00,5.552311672390598807e-03,3.689028634501733393e-04,0.000000000000000000e+00
3.775933742523193359e+00,4.750338392324152115e-03,1.844524915654178890e-04,0.000000000000000000e+00
3.817427396774291992e+00,3.701541114927065293e-03,1.229676211500577707e-04,0.000000000000000000e+00
3.858921051025390625e+00,4.935416511505611933e-03,2.459366554205571673e-04,0.000000000000000000e+00
3.900414943695068359e+00,4.750311097489734284e-03,2.459352423001155414e-04,0.000000000000000000e+00
3.941908836364746094e+00,3.824947796416849552e-03,3.689049831308357781e-04,0.000000000000000000e+00
3.983402490615844727e+00,3.886618170673419078e-03,3.689028634501733393e-04,0.000000000000000000e+00
4.024896621704101562e+00,3.948310522588869761e-03,1.229676211500577707e-04,0.000000000000000000e+00
4.066390037536621094e+00,3.578197530823243842e-03,1.844535514179286562e-04,0.000000000000000000e+00
4.107883453369140625e+00,3.886618170673419078e-03,1.229676211500577707e-04,0.000000000000000000e+00
4.149377822875976562e+00,2.961232891941652321e-03,1.844514317250866696e-04,0.000000000000000000e+00
4.190871238708496094e+00,3.022925243857103438e-03,6.148381057502888536e-05,0.000000000000000000e+00
4.232365131378173828e+00,3.331425287318192513e-03,1.844535514179286562e-04,0.000000000000000000e+00
4.273859024047851562e+00,2.776155836195299403e-03,1.844514317250866696e-04,0.000000000000000000e+00
4.315352439880371094e+00,2.714463484279847853e-03,6.148381057502888536e-05,0.000000000000000000e+00
4.356846809387207031e+00,2.467694076618043818e-03,1.844514317250866696e-04,0.000000000000000000e+00
4.398340225219726562e+00,3.208039165565667282e-03,6.148451713930954755e-05,0.000000000000000000e+00
4.439833641052246094e+00,2.714463484279847853e-03,6.148381057502888536e-05,0.000000000000000000e+00
4.481328010559082031e+00,1.912462909378983764e-03,6.148381057502888536e-05,0.000000000000000000e+00
4.522821426391601562e+00,2.899540540026201638e-03,1.229676211500577707e-04,0.000000000000000000e+00
4.564315319061279297e+00,2.652801617679302008e-03,1.844535514179286562e-04,0.000000000000000000e+00
4.605809211730957031e+00,2.159232317040788232e-03,6.148381057502888536e-05,0.000000000000000000e+00
4.647302627563476562e+00,1.727385853632630629e-03,1.229676211500577707e-04,0.000000000000000000e+00
4.688796997070312500e+00,1.727385853632630629e-03,1.229676211500577707e-04,0.000000000000000000e+00
4.730290412902832031e+00,1.295554278401519479e-03,6.148451713930954755e-05,0.000000000000000000e+00
4.771783828735351562e+00,1.048769982562668557e-03,6.148381057502888536e-05,0.000000000000000000e+00
4.813278198242187500e+00,1.665693501717179512e-03,6.148381057502888536e-05,0.000000000000000000e+00
4.854771614074707031e+00,2.220924668956239349e-03,6.148381057502888536e-05,0.000000000000000000e+00
4.896265506744384766e+00,2.591108556803038959e-03,0.000000000000000000e+00,0.000000000000000000e+00
4.937759399414062500e+00,7.403082229854130803e-04,6.148381057502888536e-05,0.000000000000000000e+00
4.979252815246582031e+00,1.480616445970826161e-03,0.000000000000000000e+00,0.000000000000000000e+00


==> data/margrow_cel_noise.csv <==
x,c0,c1,c2
-1.195020675659179688e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.052362696593591882e-03
-1.185062217712402344e+01,0.000000000000000000e+00,0.000000000000000000e+00,9.240346313318087814e-04
-1.175103759765625000e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.257701759343561078e-03
-1.165145206451416016e+01,0.000000000000000000e+00,0.000000000000000000e+00,8.983670026837030451e-04
-1.155186653137207031e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.745382033374737836e-03
-1.145228195190429688e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.334716689701501320e-03
-1.135269737243652344e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.488708204937276612e-03
-1.125311183929443359e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.617060604830665178e-03
-1.115352630615234375e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.976388478968453370e-03
-1.105394172668457031e+01,0.000000000000000000e+00,0.000000000000000000e+00,2.233083692385204582e-03
-1.095435714721679688e+01,0.000000000000000000e+00,0.000000000000000000e+00,2.053390627499691520e-03
-1.085477161407470703e+01,0.000000000000000000e+00,0.000000000000000000e+00,2.284418949681415838e-03
-1.075518608093261719e+01,0.000000000000000000e+00,0.000000000000000000e+00,2.541070901530868495e-03
-1.065560150146484375e+01,0.000000000000000000e+00,0.000000000000000000e+00,2.592430493458685540e-03
-1.055601692199707031e+01,0.000000000000000000e+00,0.000000000000000000e+00,2.772077347124583813e-03
-1.045643138885498047e+01,0.000000000000000000e+00,0.000000000000000000e+00,2.720768636699214763e-03
-1.035684585571289062e+01,0.000000000000000000e+00,2.561637546814594422e-05,2.849079495655821963e-03
-1.025726127624511719e+01,0.000000000000000000e+00,2.561662078403214034e-05,3.721806153975340970e-03
-1.015767669677734375e+01,0.000000000000000000e+00,0.000000000000000000e+00,3.413761918218237087e-03
-1.005809116363525391e+01,0.000000000000000000e+00,0.000000000000000000e+00,3.413794610198071268e-03
-9.958505630493164062e+00,0.000000000000000000e+00,2.561637546814594422e-05,4.414789849124337376e-03
-9.858921051025390625e+00,0.000000000000000000e+00,0.000000000000000000e+00,4.722843671251466743e-03
-9.759336471557617188e+00,0.000000000000000000e+00,0.000000000000000000e+00,4.106781254999383041e-03
-9.659750938415527344e+00,0.000000000000000000e+00,0.000000000000000000e+00,4.697176042603361766e-03
-9.560165405273437500e+00,0.000000000000000000e+00,0.000000000000000000e+00,5.749493756999136604e-03
-9.460580825805664062e+00,0.000000000000000000e+00,2.561662078403214034e-05,5.159193358269265235e-03
-9.360996246337890625e+00,0.000000000000000000e+00,2.561637546814594422e-05,4.851135357468021672e-03
-9.261410713195800781e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.262901390137814821e-03
-9.161825180053710938e+00,0.000000000000000000e+00,0.000000000000000000e+00,5.775161139842882076e-03
-9.062240600585937500e+00,0.000000000000000000e+00,2.561662078403214034e-05,6.930259734988565914e-03
-8.962656021118164062e+00,0.000000000000000000e+00,0.000000000000000000e+00,7.340871493311397489e-03
-8.863070487976074219e+00,0.000000000000000000e+00,2.561662078403214034e-05,8.547320339819230658e-03
-8.763484954833984375e+00,0.000000000000000000e+00,1.024655018725837769e-04,7.161199813405174849e-03
-8.663900375366210938e+00,0.000000000000000000e+00,5.123324156806428068e-05,9.291681570614298419e-03
-8.564315795898437500e+00,0.000000000000000000e+00,1.280818773407297381e-04,9.317259972279849992e-03
-8.464730262756347656e+00,0.000000000000000000e+00,2.561662078403214034e-05,9.497022599799145176e-03
-8.365144729614257812e+00,0.000000000000000000e+00,1.280818773407297381e-04,1.072896602868588824e-02
-8.265560150146484375e+00,0.000000000000000000e+00,1.280831039201606983e-04,1.116541846192602334e-02
-8.165975570678710938e+00,0.000000000000000000e+00,5.123275093629188845e-05,1.193533302234195750e-02
-8.066390037536621094e+00,0.000000000000000000e+00,1.536997247041928488e-04,1.093440980409306901e-02
-7.966804981231689453e+00,0.000000000000000000e+00,1.793146282770216333e-04,1.257701759343561078e-02
-7.867219924926757812e+00,2.561649812550172658e-05,2.817814793805189957e-04,1.298775790714076957e-02
-7.767634391784667969e+00,0.000000000000000000e+00,2.561649812550172590e-04,1.380911809099156715e-02
-7.668049812316894531e+00,2.561649812550172658e-05,2.049319850040138126e-04,1.565717850465586647e-02
-7.568464279174804688e+00,0.000000000000000000e+00,4.098639700080276252e-04,1.575984852763721855e-02
-7.468879699707031250e+00,0.000000000000000000e+00,4.354804681335293619e-04,1.652987369999734182e-02
-7.369294166564941406e+00,0.000000000000000000e+00,4.610969662590310987e-04,1.640153617127065519e-02
-7.269709587097167969e+00,0.000000000000000000e+00,9.734269287690656709e-04,1.878861420558704254e-02
-7.170124053955078125e+00,2.561649812550172658e-05,7.428784456395500944e-04,2.032866455030728908e-02
-7.070539474487304688e+00,0.000000000000000000e+00,9.734269287690656709e-04,2.050833709052465176e-02
-6.970953941345214844e+00,2.561649812550172658e-05,1.075892921271072401e-03,2.117569223990342642e-02
-6.871369361877441406e+00,0.000000000000000000e+00,1.050276423145570827e-03,2.292108263058637713e-02
-6.771783828735351562e+00,0.000000000000000000e+00,1.255208408149584504e-03,2.176604487204619048e-02
-6.672199249267578125e+00,0.000000000000000000e+00,1.613839381906608927e-03,2.440979796381595110e-02
-6.572613716125488281e+00,0.000000000000000000e+00,1.460140393153598398e-03,2.315209018229441237e-02
-6.473029136657714844e+00,0.000000000000000000e+00,1.921237359412629551e-03,2.497448309021337715e-02
-6.373443603515625000e+00,2.561649812550172658e-05,2.331101329420656905e-03,2.664287096366031032e-02
-6.273859024047851562e+00,0.000000000000000000e+00,3.022746778809203960e-03,2.787491123943651103e-02
-6.174273490905761719e+00,2.561649812550172658e-05,2.945897284432698587e-03,2.885027645775933500e-02
-6.074688911437988281e+00,0.000000000000000000e+00,3.535076741319238477e-03,2.992831169906350758e-02
-5.975103378295898438e+00,5.123299625100345315e-05,3.560693239444739835e-03,3.121168698633038779e-02
-5.875518798828125000e+00,0.000000000000000000e+00,4.610969662590311095e-03,3.536982291707505693e-02
-5.775933265686035156e+00,0.000000000000000000e+00,5.148916123225846971e-03,3.596017554921781406e-02
-5.676348686218261719e+00,2.561649812550172658e-05,6.173576048245916874e-03,3.708954580201267309e-02
-5.576763153076171875e+00,5.123299625100345315e-05,6.583440018253942927e-03,3.649919316986990903e-02
-5.477178573608398438e+00,1.024659925020069063e-04,7.710565935776019127e-03,3.765423092841009567e-02
-5.377593040466308594e+00,2.561649812550172658e-05,8.581526872043079152e-03,4.047765656039721549e-02
-5.278008460998535156e+00,2.561649812550172658e-05,8.940157845800102490e-03,4.055465907763322608e-02
-5.178422927856445312e+00,1.536989887530103662e-04,9.734269287690656275e-03,4.304440713493096204e-02
-5.078838348388671875e+00,5.123299625100345315e-05,1.209098711523681584e-02,4.396843734176311691e-02
-4.979252815246582031e+00,1.024659925020069063e-04,1.250085108524484276e-02,4.887093093912257130e-02
-4.879668235778808594e+00,2.049319850040138126e-04,1.306441404400588042e-02,4.502080507732195147e-02
-4.780082702636718750e+00,1.793154868785121030e-04,1.560044735843055252e-02,4.820357578974379664e-02
-4.680498123168945312e+00,1.536989887530103662e-04,1.772661670284719423e-02,5.033397876660681419e-02
-4.580912590026855469e+00,2.049319850040138126e-04,1.816209717098072468e-02,5.182269409983638470e-02
-4.481328010559082031e+00,2.049319850040138126e-04,2.085182947415840579e-02,5.788022545573603267e-02
-4.381742477416992188e+00,2.049319850040138126e-04,2.123607694604093266e-02,5.454344970884215937e-02
-4.282157897949218750e+00,1.280824906275086295e-04,2.510416816299169615e-02,5.433810966287945521e-02
-4.182572364807128906e+00,4.354804681335293619e-04,2.810129844367539528e-02,5.713586778912124742e-02
-4.082987785339355469e+00,5.635629587610379914e-04,2.956143883682899390e-02,5.862458312235082486e-02
-3.983402490615844727e+00,4.354804681335293619e-04,3.166199168312013035e-02,6.113999868539388843e-02
-3.883817434310913086e+00,6.916454493885466209e-04,3.668282531571847443e-02,6.175601882328199399e-02
-3.784232378005981445e+00,8.197279400160552504e-04,3.665720881759296917e-02,6.429710189207041293e-02
-3.684647321701049805e+00,9.990434268945672450e-04,4.298448385459190113e-02,6.504145955868519124e-02
-3.585062265396118164e+00,1.408907396902595033e-03,4.454709024024750691e-02,6.717186253554820186e-02
-3.485477209091186523e+00,1.613839381906608927e-03,4.744175452842919194e-02,6.953327306411925812e-02
-3.385892152786254883e+00,1.741921872534117448e-03,5.376902956542812390e-02,7.109899091458483922e-02
-3.286307096481323242e+00,2.689732303177681111e-03,5.579273291734275497e-02,7.430742913275202588e-02
-3.186722040176391602e+00,3.304528258189722793e-03,6.147959550120414562e-02,7.176634606396360694e-02
-3.087136983871459961e+00,4.201105692582283307e-03,6.396439581937780894e-02,7.397375155806264202e-02
-2.987551927566528320e+00,4.918367640096331719e-03,6.908769544447815325e-02,7.610415453492563875e-02
-2.887966871261596680e+00,6.967687490136469791e-03,7.485140752271604581e-02,7.787521243135393789e-02
-2.788381814956665039e+00,9.324405317682627620e-03,7.843771726028629654e-02,7.833722753477000145e-02
-2.688796758651733398e+00,1.096386119771473877e-02,8.461129330853220387e-02,8.164833577591855407e-02
-2.589211702346801758e+00,1.403784097277494675e-02,8.904294748424398942e-02,8.162266827017321258e-02
-2.489626646041870117e+00,1.721428674033715842e-02,9.434556259622285668e-02,8.190501083337192734e-02
-2.390041589736938477e+00,2.297799881857505097e-02,1.008777696182258099e-01,8.408674882172560705e-02
-2.290456533432006836e+00,2.710225501678082544e-02,1.060779187377026561e-01,8.580647170666322321e-02
-2.190871477127075195e+00,3.527391791881587940e-02,1.074868261346052511e-01,8.670483440775003658e-02
-2.091286420822143555e+00,4.236968789957985815e-02,1.146338291116202196e-01,9.122231541892943107e-02
-1.991701364517211914e+00,5.107923611733900665e-02,1.217550698423832956e-01,9.058051934497762803e-02
-1.892116189002990723e+00,6.455357527626436054e-02,1.256233068074604498e-01,9.006727766038924443e-02
-1.792531132698059082e+00,7.792538729777626072e-02,1.307466064325608079e-01,9.525211382094740664e-02
-1.692946076393127441e+00,8.914541347674601046e-02,1.394562157952314030e-01,9.430241610836992416e-02
-1.593361020088195801e+00,1.028758564720149288e-01,1.447075979109592736e-01,9.530344883243810350e-02
-1.493775963783264160e+00,1.198339782310970797e-01,1.437597874803157039e-01,9.319871336132040662e-02
-1.394190907478332520e+00,1.464495197834933538e-01,1.516752854010957052e-01,9.538045134967411409e-02
-1.294605851173400879e+00,1.686846401564288667e-01,1.566192695393175682e-01,9.653548910821428686e-02
-1.195020794868469238e+00,1.906379790499838633e-01,1.564911870486900558e-01,9.650982160246894537e-02
-1.095435738563537598e+00,2.100296681309886671e-01,1.629465445763164932e-01,9.602213899330752644e-02
-9.958506822586059570e-01,2.376697273559406631e-01,1.666352205702084643e-01,9.838349063640693115e-02
-8.962655663490295410e-01,2.650795226026919083e-01,1.746532842196707735e-01,9.730551428057442054e-02
-7.966805100440979004e-01,2.947690439301483556e-01,1.751656141821807955e-01,9.946158476318275876e-02
-6.970954537391662598e-01,3.119577141723600122e-01,1.761390411109498844e-01,1.019513328204804947e-01
-5.975103974342346191e-01,3.380353092641208423e-01,1.747813667102982860e-01,9.874289460231332194e-02
-4.979253411293029785e-01,3.536356507917765013e-01,1.836190036128543257e-01,1.047490595989944151e-01
-3.983402550220489502e-01,3.654449622584076129e-01,1.834397430767178705e-01,1.001546074183068680e-01
-2.987551987171173096e-01,3.866041318615283107e-01,1.871541073005781597e-01,1.000775899262106444e-01
-1.991701275110244751e-01,3.991562737915679282e-01,1.882044117280611828e-01,1.026956904870952869e-01
-9.958506375551223755e-02,4.005395047566165379e-01,1.863599959775124604e-01,1.000519224243059807e-01
0.000000000000000000e+00,4.632231009468317784e-01,1.923030370407491363e-01,1.022850027425894204e-01
9.958506375551223755e-02,4.048430757977466987e-01,1.884861650037851222e-01,1.027470101242937001e-01
1.991701275110244751e-01,3.958005125371272248e-01,1.896645521212147745e-01,1.008732975791763187e-01
2.987551987171173096e-01,3.919067461800637142e-01,1.850791712628904184e-01,9.946156988049915937e-02
3.983402550220489502e-01,3.678529130822048021e-01,1.819283696873132683e-01,1.013609801883377376e-01
4.979253411293029785e-01,3.520730448737541818e-01,1.818514657711569060e-01,1.040047021551397805e-01
5.975103974342346191e-01,3.397772311366549225e-01,1.774198660172249808e-01,1.037993932341448045e-01
6.970954537391662598e-01,3.105744232735829224e-01,1.771124680397189455e-01,9.802420444144387124e-02
7.966805100440979004e-01,2.929246560651122544e-01,1.723990323846266159e-01,1.020540028434618468e-01
8.962655663490295410e-01,2.637986976964167840e-01,1.718098529277400921e-01,9.979526233787214262e-02
9.958506822586059570e-01,2.347750648003013862e-01,1.662765898111026874e-01,9.887117295367582603e-02
1.095435738563537598e+00,2.140258418385669048e-01,1.624854476100574541e-01,1.000262698895801883e-01
1.195020794868469238e+00,1.909709935256153623e-01,1.593090018424952181e-01,9.671516164843163565e-02
1.294605851173400879e+00,1.689151886395583724e-01,1.605385937525193318e-01,9.378906599346317763e-02
1.394190907478332520e+00,1.414286861508950444e-01,1.513422709254642062e-01,9.625314654501557210e-02
1.493775963783264160e+00,1.220113805717647354e-01,1.467825342591248805e-01,9.263402823492299099e-02
1.593361020088195801e+00,1.055655887751926203e-01,1.374581289414422702e-01,9.532911633818341723e-02
1.692946076393127441e+00,8.740349160421188868e-02,1.355881245782806499e-01,9.237735317746961772e-02
1.792531132698059082e+00,7.777168830902324304e-02,1.284411216012656676e-01,9.419974608538858596e-02
1.892116189002990723e+00,6.409247831000532136e-02,1.257001563018369794e-01,9.068329779827734305e-02
1.991701364517211914e+00,5.407636281028217057e-02,1.208328770137854086e-01,9.127354117051302007e-02
2.091286420822143555e+00,4.060214952892023804e-02,1.152230085685067712e-01,8.631982182156995587e-02
2.190871477127075195e+00,3.576063138320040996e-02,1.092287480071393729e-01,8.773153463756351578e-02
2.290456533432006836e+00,2.848554591555791868e-02,1.075380591308562478e-01,8.447176140790566001e-02
2.390041589736938477e+00,2.246566885606501515e-02,1.016206480638653514e-01,8.454876392514168448e-02
2.489626646041870117e+00,1.908429110349878915e-02,9.498597504936040492e-02,8.359906621256420201e-02
2.589211702346801758e+00,1.401222447464944496e-02,8.940157845800103531e-02,8.329105614362014576e-02
2.688796758651733398e+00,1.045153123520470469e-02,8.284375493787259070e-02,8.046763051163302594e-02
2.788381814956665039e+00,9.042623838302109654e-03,7.784853780339974494e-02,7.815755499455265265e-02
2.887966871261596680e+00,6.942070992010968000e-03,7.477455802833954390e-02,7.856823508647804710e-02
2.987551927566528320e+00,4.636586160715812886e-03,7.108578229826728601e-02,7.502611929362147658e-02
3.087136983871459961e+00,3.970557209452768056e-03,6.565508469566092020e-02,7.612982204067099412e-02
3.186722040176391602e+00,3.406994250691729523e-03,6.158206149370615279e-02,7.374274400635459636e-02
3.286307096481323242e+00,2.228635336918650175e-03,5.633067937797830299e-02,7.192035109843562812e-02
3.385892152786254883e+00,1.716305374408615874e-03,5.123299625100345006e-02,6.994395315604465257e-02
3.485477209091186523e+00,1.613839381906608927e-03,5.143792823600746439e-02,6.824989777685237791e-02
3.585062265396118164e+00,1.357674400651591451e-03,4.339434782459992285e-02,6.758254262747359631e-02
3.684647321701049805e+00,7.684949437650518854e-04,4.270270237521137796e-02,6.619649731722537789e-02
3.784232378005981445e+00,9.734269287690656709e-04,3.832228119575058212e-02,6.534946962762924749e-02
3.883817434310913086e+00,7.941114418905535679e-04,3.627296134571044578e-02,6.198702637499003271e-02
3.983402490615844727e+00,6.660289512630449384e-04,3.278911760064220915e-02,6.201269388073536726e-02
4.082987785339355469e+00,3.330144756315224692e-04,2.974075432370750643e-02,5.939460829471094466e-02
4.182572364807128906e+00,3.330144756315224692e-04,2.630814357489027339e-02,5.662251767421449394e-02
4.282157897949218750e+00,2.561649812550172590e-04,2.505293516674068910e-02,5.587816000759970869e-02
4.381742477416992188e+00,2.561649812550172590e-04,2.359279477358709048e-02,5.397876458244473680e-02
4.481328010559082031e+00,1.793154868785121030e-04,2.005771803226785374e-02,5.462045222607816997e-02
4.580912590026855469e+00,2.049319850040138126e-04,1.928922308850280001e-02,5.077032636427755014e-02
4.680498123168945312e+00,1.793154868785121030e-04,1.629209280781909741e-02,4.938428105402932478e-02
4.780082702636718750e+00,5.123299625100345315e-05,1.544674836967754178e-02,4.964095611148270498e-02
4.879668235778808594e+00,1.024659925020069063e-04,1.252646758337034455e-02,4.758755565185569802e-02
4.979252815246582031e+00,7.684949437650518311e-05,1.268016657212335356e-02,4.586783276691808880e-02
5.078838348388671875e+00,1.280824906275086295e-04,1.081016220896172803e-02,4.540581766350201137e-02
5.178422927856445312e+00,7.684949437650518311e-05,9.990434268945674184e-03,4.099100667530396896e-02
5.278008460998535156e+00,2.561649812550172658e-05,9.811118782067161648e-03,4.273639706598691274e-02
5.377593040466308594e+00,0.000000000000000000e+00,7.018920486387473373e-03,3.950229134207439152e-02
5.477178573608398438e+00,2.561649812550172658e-05,7.198235973265985042e-03,3.829591857204352884e-02
5.576763153076171875e+00,0.000000000000000000e+00,5.917411066990898964e-03,3.603717806645383159e-02
5.676348686218261719e+00,2.561649812550172658e-05,5.943027565116400755e-03,3.418911765278952880e-02
5.775933265686035156e+00,7.684949437650518311e-05,5.994260561367403470e-03,3.367576753788278227e-02
5.875518798828125000e+00,5.123299625100345315e-05,4.482887171962802141e-03,3.308541490574002514e-02
5.975103378295898438e+00,7.684949437650518311e-05,4.175489194456781517e-03,3.085234190589565897e-02
6.074688911437988281e+00,0.000000000000000000e+00,3.816858220699757311e-03,3.082667440015032095e-02
6.174273490905761719e+00,5.123299625100345315e-05,3.176445767562214272e-03,2.841392886008859905e-02
6.273859024047851562e+00,0.000000000000000000e+00,2.638499306926677529e-03,2.790057874518184905e-02
6.373443603515625000e+00,2.561649812550172658e-05,2.254251835044151966e-03,2.831125883710724697e-02
6.473029136657714844e+00,0.000000000000000000e+00,2.356717827546158696e-03,2.607818583726288428e-02
6.572613716125488281e+00,0.000000000000000000e+00,1.895620861287127977e-03,2.525682565341208496e-02
6.672199249267578125e+00,0.000000000000000000e+00,1.716305374408615874e-03,2.494881558446803566e-02
6.771783828735351562e+00,2.561649812550172658e-05,1.178358913773079348e-03,2.256173755015164831e-02
6.871369361877441406e+00,0.000000000000000000e+00,1.075892921271072401e-03,2.415312290636257783e-02
6.970953941345214844e+00,2.561649812550172658e-05,9.734269287690656709e-04,2.097035219394072919e-02
7.070539474487304688e+00,0.000000000000000000e+00,8.709609362670587239e-04,1.971264441241919046e-02
7.170124053955078125e+00,2.561649812550172658e-05,8.453444381415570414e-04,2.063667461925134186e-02
7.269709587097167969e+00,2.561649812550172658e-05,5.891794568865396740e-04,1.822392907918961649e-02
7.369294166564941406e+00,0.000000000000000000e+00,3.842474718825259427e-04,1.663254372297869044e-02
7.468879699707031250e+00,0.000000000000000000e+00,5.635629587610379914e-04,1.552884097592917810e-02
7.568464279174804688e+00,0.000000000000000000e+00,4.610969662590310987e-04,1.545183845869316577e-02
7.668049812316894531e+00,0.000000000000000000e+00,3.842474718825259427e-04,1.519516340123979251e-02
7.767634391784667969e+00,0.000000000000000000e+00,2.561649812550172590e-04,1.445080573462500552e-02
7.867219924926757812e+00,0.000000000000000000e+00,1.793154868785121030e-04,1.350110802204751784e-02
7.966804981231689453e+00,0.000000000000000000e+00,7.684912640443782928e-05,1.250001544490437350e-02
8.066390037536621094e+00,0.000000000000000000e+00,2.817828286243535471e-04,1.139642711975897421e-02
8.165975570678710938e+00,0.000000000000000000e+00,5.123275093629188845e-05,1.155032227968576415e-02
8.265560150146484375e+00,0.000000000000000000e+00,1.793163454882249722e-04,1.206378546460972444e-02
8.365144729614257812e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.018995098896722032e-02
8.464730262756347656e+00,0.000000000000000000e+00,1.280831039201606983e-04,9.625360743039674399e-03
8.564315795898437500e+00,0.000000000000000000e+00,7.684912640443782928e-05,8.701242784029943056e-03
8.663900375366210938e+00,0.000000000000000000e+00,7.684986235209642440e-05,9.291681570614298419e-03
8.763484954833984375e+00,0.000000000000000000e+00,5.123275093629188845e-05,8.008223447248797103e-03
8.863070487976074219e+00,2.561662078403214034e-05,0.000000000000000000e+00,8.393314567930597325e-03
8.962656021118164062e+00,0.000000000000000000e+00,2.561637546814594422e-05,7.186867196248920321e-03
9.062240600585937500e+00,0.000000000000000000e+00,2.561662078403214034e-05,7.084265506877200115e-03
9.161825180053710938e+00,0.000000000000000000e+00,5.123275093629188845e-05,6.622184773686505196e-03
9.261410713195800781e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.083227989601073908e-03
9.360996246337890625e+00,0.000000000000000000e+00,5.123275093629188845e-05,6.185839265342820900e-03
9.460580825805664062e+00,2.561662078403214034e-05,2.561662078403214034e-05,6.057560360952968931e-03
9.560165405273437500e+00,0.000000000000000000e+00,0.000000000000000000e+00,5.415817780030435930e-03
9.659750938415527344e+00,0.000000000000000000e+00,0.000000000000000000e+00,4.029817697752609805e-03
9.759336471557617188e+00,0.000000000000000000e+00,0.000000000000000000e+00,4.158116020686875719e-03
9.858921051025390625e+00,0.000000000000000000e+00,2.561662078403214034e-05,4.209491098289350718e-03
9.958505630493164062e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.696103129499444650e-03
1.005809116363525391e+01,0.000000000000000000e+00,2.561662078403214034e-05,3.901479554512081015e-03
1.015767669677734375e+01,0.000000000000000000e+00,0.000000000000000000e+00,2.977416409874553225e-03
1.025726127624511719e+01,0.000000000000000000e+00,0.000000000000000000e+00,3.157118323717013255e-03
1.035684585571289062e+01,0.000000000000000000e+00,0.000000000000000000e+00,3.593433598124460161e-03
1.045643138885498047e+01,0.000000000000000000e+00,0.000000000000000000e+00,3.208453581013224511e-03
1.055601692199707031e+01,0.000000000000000000e+00,0.000000000000000000e+00,2.464068752999629911e-03
1.065560150146484375e+01,0.000000000000000000e+00,0.000000000000000000e+00,2.412757092921945061e-03
1.075518608093261719e+01,0.000000000000000000e+00,0.000000000000000000e+00,2.181727541718422349e-03
1.085477161407470703e+01,0.000000000000000000e+00,0.000000000000000000e+00,2.207416063737098737e-03
1.095435714721679688e+01,0.000000000000000000e+00,0.000000000000000000e+00,2.412733987312137666e-03
1.105394172668457031e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.745398748071194184e-03
1.115352630615234375e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.617045119156007007e-03
1.125311183929443359e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.848069262663617563e-03
1.135269737243652344e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.719714650530991930e-03
1.145228195190429688e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.411719575645818854e-03
1.155186653137207031e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.103697462281084344e-03
1.165145206451416016e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.232046175109078375e-03
1.175103759765625000e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.283369142187307417e-03
1.185062217712402344e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.232046175109078375e-03
1.195020675659179688e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.129364845124830466e-03


==> data/margrow_cif_checker.csv <==
x,c0,c1,c2
-9.958505630493164062e+00,3.074245429912775409e-05,2.152493497728922482e-04,2.533309797784146552e-03
-9.875518798828125000e+00,3.074245429912775409e-05,1.229996284416527133e-04,2.687779907405131018e-03
-9.792531013488769531e+00,3.074280758757726091e-05,1.537513024225473036e-04,3.398381464988692313e-03
-9.709543228149414062e+00,9.222736289738326905e-05,2.459992568833054265e-04,3.429236433585856891e-03
-9.626556396484375000e+00,3.074245429912775409e-05,1.844994426624790699e-04,3.954434806297204945e-03
-9.543567657470703125e+00,3.074245429912775409e-05,1.844994426624790699e-04,4.232481003614976985e-03
-9.460580825805664062e+00,3.074280758757726091e-05,1.537513024225473036e-04,5.097572197483037602e-03
-9.377593994140625000e+00,3.074245429912775409e-05,2.459992568833054265e-04,4.664997310553733491e-03
-9.294605255126953125e+00,3.074245429912775409e-05,1.537495355520658916e-04,5.128407639416686890e-03
-9.211618423461914062e+00,6.148490859825550818e-05,2.152493497728922482e-04,6.487744604081351063e-03
-9.128630638122558594e+00,3.074280758757726091e-05,4.305036467831324177e-04,6.549607914341842516e-03
-9.045642852783203125e+00,9.222736289738326905e-05,3.382489782145449344e-04,7.260095152186273396e-03
-8.962656021118164062e+00,6.148490859825550818e-05,3.382489782145449344e-04,7.630823415276637850e-03
-8.879667282104492188e+00,0.000000000000000000e+00,4.612486066561976477e-04,9.021054401865498049e-03
-8.796680450439453125e+00,1.229712303503090437e-04,2.460020838760756750e-04,9.299207463287238740e-03
-8.713693618774414062e+00,3.074245429912775409e-05,3.382489782145449344e-04,9.978769081515601741e-03
-8.630704879760742188e+00,3.074245429912775409e-05,4.612486066561976477e-04,1.223403268198197669e-02
-8.547718048095703125e+00,9.222736289738326905e-05,3.997487924353712910e-04,1.303727725201109765e-02
-8.464730262756347656e+00,6.148561517515452183e-05,5.227544282366608161e-04,1.328458209041034205e-02
-8.381742477416992188e+00,0.000000000000000000e+00,5.227484208770240585e-04,1.513807074285648639e-02
-8.298755645751953125e+00,9.222736289738326905e-05,5.842482350978503609e-04,1.705350010215669551e-02
-8.215766906738281250e+00,9.222736289738326905e-05,8.609973990915689929e-04,2.011200827265218968e-02
-8.132780075073242188e+00,6.148561517515452183e-05,5.535046887211702822e-04,2.140980322942875880e-02
-8.049793243408203125e+00,0.000000000000000000e+00,6.764979564290898688e-04,2.465342949550913820e-02
-7.966804981231689453e+00,6.148490859825550818e-05,7.687476777603293766e-04,2.715584527136908483e-02
-7.883817672729492188e+00,9.222789282701259492e-05,6.150016759289217774e-04,3.083241103942320135e-02
-7.800829887390136719e+00,1.537122714956387908e-04,8.917473062019820899e-04,3.432325835778276407e-02
-7.717842102050781250e+00,1.229705237693501266e-04,7.687520949111522218e-04,3.957546948046204022e-02
-7.634854793548583984e+00,1.537122714956387908e-04,1.229996284416527133e-03,4.504348396547909472e-02
-7.551867485046386719e+00,9.222789282701259492e-05,1.445253938432966177e-03,5.143884206476916077e-02
-7.468879699707031250e+00,2.151971800938943125e-04,1.014746934643634803e-03,5.727751664746107141e-02
-7.385891914367675781e+00,1.229705237693501266e-04,1.291503519450735949e-03,6.524854921368918037e-02
-7.302904605865478516e+00,1.844547257947665381e-04,1.506745448410245439e-03,7.371313631113382558e-02
-7.219917297363281250e+00,6.148526188467506328e-05,1.506754106025858572e-03,8.393953987386056081e-02
-7.136929512023925781e+00,9.222736289738326905e-05,1.844994426624790591e-03,9.892265820127851828e-02
-7.053941726684570312e+00,2.151984165963627079e-04,1.937255279176103816e-03,1.072955546492151968e-01
-6.970954418182373047e+00,2.766820886921498614e-04,1.598995169741485164e-03,1.310215469805190991e-01
-6.887967109680175781e+00,2.151984165963627079e-04,2.152505865751226221e-03,1.460059865454048367e-01
-6.804979324340820312e+00,1.844547257947665381e-04,2.521492383053880459e-03,1.728211586439575009e-01
-6.721991539001464844e+00,3.996542022503878707e-04,2.890507876865932354e-03,2.063732522478426423e-01
-6.639004230499267578e+00,3.381669972904053018e-04,2.767491639937186103e-03,2.393668818686776611e-01
-6.556016921997070312e+00,4.918820950774005062e-04,3.597759804184192615e-03,3.069029772200702055e-01
-6.473029136657714844e+00,4.918792687860440655e-04,3.536239317697515046e-03,3.884614316748519203e-01
-6.390041351318359375e+00,1.537131547116876446e-04,4.581762485670467892e-03,4.857803919678260196e-01
-6.307054042816162109e+00,2.766820886921498614e-04,4.950735044776521411e-03,4.516088124879104604e-01
-6.224066734313964844e+00,3.689115713080503797e-04,4.581762485670467892e-03,3.493825014477323632e-01
-6.141078948974609375e+00,5.841066316834273887e-04,4.766235602114042395e-03,2.689015668282099258e-01
-6.058091163635253906e+00,5.226247260197379972e-04,6.519017764846571708e-03,2.262691166861077186e-01
-5.975103855133056641e+00,6.148490859825551632e-04,6.457480493186767284e-03,1.903380690749771897e-01
-5.892116069793701172e+00,7.993038117773217013e-04,7.472227427830401870e-03,1.625643433651241532e-01
-5.809128761291503906e+00,5.841099879044130876e-04,7.872021451890200486e-03,1.418661638206726583e-01
-5.726140975952148438e+00,6.763339945808106036e-04,8.671473805136515473e-03,1.271906882619186774e-01
-5.643153190612792969e+00,5.533673569620755966e-04,9.255775222730274268e-03,1.103849745930451792e-01
-5.560165882110595703e+00,8.607887203755772501e-04,9.532471204228084791e-03,9.292921794798431057e-02
-5.477178573608398438e+00,6.148526188467505786e-04,1.174653201024240812e-02,8.529888464914574253e-02
-5.394190788269042969e+00,8.915311746747049161e-04,1.196171386595072661e-02,7.016032378985119500e-02
-5.311203002929687500e+00,8.300510354431133407e-04,1.414503854636520175e-02,6.605179839908496831e-02
-5.228215694427490234e+00,1.414152897759876756e-03,1.352995912858179738e-02,5.672142425282553080e-02
-5.145228385925292969e+00,1.014506821097138503e-03,1.725079700980625824e-02,5.319981143275225033e-02
-5.062240600585937500e+00,9.837585375720881310e-04,1.931094166533947262e-02,4.751500571941484619e-02
-4.979252815246582031e+00,1.414161023347526320e-03,2.121755781954780609e-02,4.331366761249631769e-02
-4.896265506744384766e+00,1.291183080563365875e-03,2.333917949680360329e-02,3.744355457212665550e-02
-4.813278198242187500e+00,1.229705237693501157e-03,2.622982147836851533e-02,3.314947599729568123e-02
-4.730290412902832031e+00,1.352667989161621207e-03,2.927391156911334294e-02,3.250051106425514563e-02
-4.647302627563476562e+00,1.598616809001551483e-03,3.327159066775466773e-02,2.817550988772941217e-02
-4.564315319061279297e+00,1.598607623554643403e-03,3.862188333067894525e-02,2.443717134203975822e-02
-4.481328010559082031e+00,1.998271011251939299e-03,4.218911496872403827e-02,2.273813078658865408e-02
-4.398340225219726562e+00,2.736078432622370514e-03,4.990709924020058502e-02,2.079167675498452134e-02
-4.315352439880371094e+00,2.766836784810377658e-03,5.590365234193899607e-02,2.116252661523536013e-02
-4.232365131378173828e+00,2.459396343930220653e-03,6.300655966923660034e-02,1.810389684757938988e-02
-4.149377822875976562e+00,2.766836784810377658e-03,7.060219239664022872e-02,1.665197349724359052e-02
-4.066390037536621094e+00,3.258700155707542137e-03,8.004200820840549901e-02,1.507628269900809261e-02
-3.983402252197265625e+00,3.043511719427410920e-03,9.498673595486013810e-02,1.504543190164376633e-02
-3.900414943695068359e+00,3.627620029216510091e-03,1.046114845317041714e-01,1.418039680257595324e-02
-3.817427158355712891e+00,3.812075284939383558e-03,1.198327322810261997e-01,1.655924332501244184e-02
-3.734439849853515625e+00,4.119500711144172961e-03,1.422187289709382074e-01,1.319178526078416437e-02
-3.651452064514160156e+00,5.041776989758539433e-03,1.648507256244756136e-01,1.275926771125025783e-02
-3.568464756011962891e+00,5.103262074999497834e-03,1.948012211958689011e-01,1.041131529949476317e-02
-3.485476970672607422e+00,5.810340555270512505e-03,2.267812164671717534e-01,1.000969186064184883e-02
-3.402489662170410156e+00,7.900833453463077319e-03,2.784719588239603083e-01,9.947903639279862681e-03
-3.319501876831054688e+00,7.224497515812541848e-03,3.586679469658428654e-01,1.090562107039065587e-02
-3.236514568328857422e+00,9.007564987800318126e-03,4.626644315884835268e-01,1.294463237533621802e-02
-3.153526782989501953e+00,8.146773794426909188e-03,4.837896784648153536e-01,1.519990245504873258e-02
-3.070539474487304688e+00,9.284247871384628328e-03,3.950451915869498398e-01,4.634116602149004026e-03
-2.987551689147949219e+00,1.026800923523995233e-02,2.964914561595213827e-01,3.892657945805163243e-03
-2.904564380645751953e+00,1.165142365316150334e-02,2.427097141119168300e-01,3.645505060357216460e-03
-2.821576595306396484e+00,1.352671875301071636e-02,2.039032198500089210e-01,3.398352174909269677e-03
-2.738589286804199219e+00,1.441825248900460363e-02,1.745984741831323739e-01,2.780469961289402502e-03
-2.655601501464843750e+00,1.530978622499849263e-02,1.501522277978575570e-01,2.625999407884435817e-03
-2.572614192962646484e+00,1.657023047243812858e-02,1.319789804850306780e-01,2.409740633117482111e-03
-2.489626407623291016e+00,1.939854439352218726e-02,1.166347327538959228e-01,2.440634743798475621e-03
-2.406639099121093750e+00,1.958299964924506073e-02,1.020284849136374045e-01,1.637387866092648034e-03
-2.323651313781738281e+00,2.321061967846156995e-02,8.653048720523677517e-02,1.853646640859601740e-03
-2.240664005279541016e+00,2.554705291761796490e-02,8.161048793272865365e-02,1.359340869963707957e-03
-2.157676219940185547e+00,2.588522088644323177e-02,6.937198974236467863e-02,1.421129091325694545e-03
-2.074688911437988281e+00,2.963581108614166126e-02,6.349874061080808263e-02,1.513811423368674859e-03
-1.991701245307922363e+00,3.295600568915338369e-02,5.611874170204588647e-02,1.297552648601721153e-03
-1.908713698387145996e+00,3.655288317574940937e-02,5.249024223857114146e-02,1.112187984515760958e-03
-1.825726151466369629e+00,4.116426456882124607e-02,4.517174332071529491e-02,9.577174311107941639e-04
-1.742738604545593262e+00,4.528376527996542250e-02,4.311149362535251356e-02,1.328446759282714664e-03
-1.659751057624816895e+00,5.164747160240455714e-02,3.871424427554837067e-02,1.235764427239734349e-03
-1.576763510704040527e+00,5.622811045285591031e-02,4.265024369355487760e-02,1.173976205877747545e-03
-1.493775963783264160e+00,6.446711187514425623e-02,2.684474603062250025e-02,7.414586563438405661e-04
-1.410788416862487793e+00,7.212200498764349821e-02,2.407724643983667409e-02,1.143082095196754251e-03
-1.327800869941711426e+00,8.497238780300367389e-02,2.146349682631672889e-02,8.032468777058273703e-04
-1.244813323020935059e+00,9.422589313176782388e-02,1.946474712186030062e-02,6.487763243008605766e-04
-1.161825776100158691e+00,1.058465742423088524e-01,1.737374743104434446e-02,6.796704349818539787e-04
-1.078838229179382324e+00,1.198344311346267593e-01,1.709699747196576081e-02,5.560939922578804788e-04
-9.958506822586059570e-01,1.339759045137276228e-01,1.460623734953284993e-02,6.178817698349287979e-04
-9.128630757331848145e-01,1.551576126055570215e-01,1.402199792664817792e-02,6.178822136198671745e-04
-8.298755288124084473e-01,1.779378366873318740e-01,1.223849819036398195e-02,4.634116602149004351e-04
-7.468879818916320801e-01,2.009947436526910436e-01,1.205399821764492618e-02,5.251998815768870767e-04
-6.639004349708557129e-01,2.283556065849172978e-01,1.085474839497106714e-02,7.414586563438405661e-04
-5.809128880500793457e-01,2.675830909686483516e-01,1.039349846317342944e-02,4.016234388529136851e-04
-4.979253411293029785e-01,3.107147666819127241e-01,1.067024459037504980e-02,2.471527966909273081e-04
-4.149377644062042236e-01,3.619319542708981374e-01,9.409498608671804445e-03,3.707293281719202830e-04
-3.319502174854278564e-01,4.360522245288727117e-01,9.716998563203562908e-03,5.251998815768870767e-04
-2.489626705646514893e-01,5.194259068480134856e-01,9.839996778156254870e-03,2.780469462031077824e-04
-1.659751087427139282e-01,6.684043016454472852e-01,8.640747946580363409e-03,4.325175107027005536e-04
-8.298755437135696411e-02,8.756705840017210418e-01,8.394748758717001172e-03,5.251998815768870767e-04
0.000000000000000000e+00,1.089146702175278536e+00,8.548497968502993469e-03,3.089410790733575305e-04
8.298755437135696411e-02,8.779762746982570087e-01,8.394748758717001172e-03,4.634116602149004351e-04
1.659751087427139282e-01,6.672668276706114066e-01,8.579247961195449537e-03,4.325175107027005536e-04
2.489626705646514893e-01,5.226231307064529430e-01,8.855997100340629036e-03,5.251997872725369405e-04
3.319502174854278564e-01,4.291351524392649774e-01,9.993748522282144831e-03,2.471528854479468915e-04
4.149377644062042236e-01,3.581506215285791828e-01,9.839998545016265599e-03,2.780469961289402394e-04
4.979253411293029785e-01,3.093313527608000379e-01,1.060874462155444488e-02,4.325173942091228027e-04
5.809128880500793457e-01,2.697350689520818801e-01,1.094699838133059502e-02,4.943057708958937830e-04
6.639004349708557129e-01,2.360412422400369747e-01,1.211549820855127753e-02,2.780469961289402394e-04
7.468879818916320801e-01,2.039460277442570191e-01,1.088549839042424368e-02,7.414586563438405661e-04
8.298755288124084473e-01,1.751710078514887858e-01,1.371449797211642119e-02,3.707293281719202830e-04
9.128630757331848145e-01,1.543890490400450510e-01,1.515974775841568388e-02,5.869881029388737724e-04
9.958506822586059570e-01,1.314857603499800520e-01,1.432948758922591125e-02,4.943054158679429516e-04
1.078838229179382324e+00,1.214023008082711769e-01,1.543649771749426754e-02,6.487763243008605766e-04
1.161825776100158691e+00,1.042479620260439444e-01,1.805024733101421100e-02,1.019505652472780860e-03
1.244813323020935059e+00,9.570153517755082551e-02,1.961849709912617812e-02,4.325175495339070330e-04
1.327800869941711426e+00,8.291263744743160302e-02,2.109449688087862082e-02,6.796704349818539787e-04
1.410788416862487793e+00,7.341319177770361248e-02,2.472299634435336582e-02,7.414586563438405661e-04
1.493775963783264160e+00,6.446711187514425623e-02,2.549174623068276371e-02,9.577174311107941639e-04
1.576763510704040527e+00,5.859528623463278879e-02,4.126649389816196278e-02,5.869881029388737724e-04
1.659751057624816895e+00,5.118633346309737348e-02,4.058999399819209625e-02,7.105645456628472724e-04
1.742738604545593262e+00,4.737425817815799078e-02,4.188149380722547971e-02,8.959292097488074681e-04
1.825726151466369629e+00,4.214802593267658049e-02,4.664774310246773414e-02,1.112187984515760958e-03
1.908713698387145996e+00,3.679882351671324298e-02,5.119874242953775800e-02,1.266658537920727643e-03
1.991701245307922363e+00,3.369382671204487756e-02,5.713349155200068974e-02,1.112187984515760958e-03
2.074688911437988281e+00,2.960506854352118120e-02,6.070049102456909207e-02,1.637387866092648034e-03
2.157676219940185547e+00,2.729937784698526285e-02,7.112473948319568418e-02,1.390234980644701251e-03
2.240664005279541016e+00,2.508591477831078470e-02,8.385523760081048383e-02,1.915434862221588328e-03
2.323651313781738281e+00,2.151977983433522867e-02,8.862148689605273133e-02,1.637387866092648034e-03
2.406639099121093750e+00,1.973671236234745413e-02,9.987598523191509869e-02,1.822752530178608230e-03
2.489626407623291016e+00,1.789215980511872292e-02,1.141747331176418412e-01,2.224375969031521915e-03
2.572614192962646484e+00,1.610909233313094491e-02,1.277969811033987657e-01,2.409740633117482111e-03
2.655601501464843750e+00,1.534052876761897097e-02,1.500907278069512352e-01,2.533317075841455285e-03
2.738589286804199219e+00,1.343449112514927962e-02,1.715542246332679710e-01,2.749575850608408992e-03
2.821576595306396484e+00,1.232775959081203881e-02,2.058097195681058145e-01,3.182093400142316404e-03
2.904564380645751953e+00,1.137474076957719314e-02,2.447392138118264227e-01,3.738187392400196558e-03
2.987551689147949219e+00,1.026800923523995233e-02,2.974139560231166546e-01,4.232493163296090558e-03
3.070539474487304688e+00,9.069050073041276527e-03,3.889566924872210896e-01,4.263387273977083634e-03
3.153526782989501953e+00,8.915337359938881392e-03,4.876334278964623015e-01,1.615761988615952577e-02
3.236514568328857422e+00,7.562665484637809583e-03,4.647861812747526300e-01,1.217227960831138503e-02
3.319501876831054688e+00,6.855587004366795779e-03,3.660479458746050963e-01,9.669856643150922387e-03
3.402489662170410156e+00,6.701874291264400645e-03,2.806244585056826280e-01,1.084383284902866972e-02
3.485476970672607422e+00,6.394448865059611242e-03,2.299792159943020164e-01,1.025684474608979692e-02
3.568464756011962891e+00,5.718112927409075771e-03,1.886512221052337179e-01,1.152350328401052261e-02
3.651452064514160156e+00,4.765094106174229231e-03,1.604227262792183029e-01,1.201780905490641878e-02
3.734439849853515625e+00,4.426926137348961496e-03,1.398509793210436780e-01,1.207959727626840320e-02
3.817427158355712891e+00,3.873560370180341526e-03,1.235227317354073012e-01,1.859825462995800399e-02
3.900414943695068359e+00,3.873560370180341526e-03,1.072559841406772879e-01,1.390234980644701121e-02
3.983402252197265625e+00,3.289452060391242355e-03,9.206548638680842056e-02,1.482917312687681392e-02
4.066390037536621094e+00,3.012760521314519942e-03,8.271725012701144908e-02,1.692992401445990794e-02
4.149377822875976562e+00,2.797579415752715366e-03,6.881868753644634906e-02,1.646660830061379144e-02
4.232365131378173828e+00,2.520881252528475985e-03,6.303730957634701149e-02,1.730065227755027066e-02
4.315352439880371094e+00,2.643866261041027694e-03,5.501189991184205624e-02,2.029748903096296672e-02
4.398340225219726562e+00,2.797563341220625846e-03,4.956885026198604161e-02,2.113151099615068543e-02
4.481328010559082031e+00,2.029013642194277007e-03,4.286561681224585613e-02,2.283081338490354842e-02
4.564315319061279297e+00,2.428653889631092987e-03,3.816063472402275031e-02,2.483879362705431956e-02
4.647302627563476562e+00,1.998271011251939299e-03,3.410184293025871755e-02,2.826819248604431692e-02
4.730290412902832031e+00,1.752319895050282166e-03,3.087290673885483006e-02,2.962736702530483629e-02
4.813278198242187500e+00,1.690844701828564172e-03,2.629132164596140880e-02,3.392183098325318030e-02
4.896265506744384766e+00,9.530160832729604650e-04,2.281643107592657566e-02,3.741266055020246034e-02
4.979252815246582031e+00,1.721587332770901663e-03,2.177105932788383352e-02,4.195432283721112904e-02
5.062240600585937500e+00,1.414152897759876756e-03,1.931094166533947262e-02,4.853450844291334193e-02
5.145228385925292969e+00,1.014506821097138503e-03,1.725079700980625824e-02,5.282908103949265216e-02
5.228215694427490234e+00,1.168213263366854777e-03,1.509820439121286988e-02,5.817344328326278652e-02
5.311203002929687500e+00,8.915362973277883227e-04,1.359153703802917258e-02,6.546480860975727178e-02
5.394190788269042969e+00,7.070764488799383780e-04,1.285346117215270707e-02,7.358956022343704495e-02
5.477178573608398438e+00,7.070805116737631599e-04,1.143903117227794766e-02,8.458831806206486281e-02
5.560165882110595703e+00,1.137470809067726895e-03,9.163472318903126759e-03,9.564789187731363718e-02
5.643153190612792969e+00,6.455952497890881780e-04,8.763773881987135111e-03,1.074191314469684078e-01
5.726140975952148438e+00,7.685613574781939268e-04,7.656726870492880886e-03,1.212899300743970760e-01
5.809128761291503906e+00,3.074263094233752893e-04,7.902771535686645490e-03,1.367995151127915088e-01
5.892116069793701172e+00,1.844547257947665381e-04,6.334480864745114896e-03,1.660862618644826094e-01
5.975103855133056641e+00,5.226217230851718399e-04,5.903982165199330237e-03,1.879592293868140029e-01
6.058091163635253906e+00,4.918820950774005062e-04,5.934766172714094935e-03,2.274430962647631116e-01
6.141078948974609375e+00,3.074245429912775816e-04,5.596483094095197966e-03,2.739372924018539934e-01
6.224066734313964844e+00,3.689115713080503797e-04,4.428012066688237665e-03,3.444085353381661774e-01
6.307054042816162109e+00,4.611368144869163453e-04,4.427986623899498111e-03,4.539567581541493757e-01
6.390041351318359375e+00,1.844557856540251898e-04,4.243511563909560698e-03,4.862129107599622024e-01
6.473029136657714844e+00,3.381669972904053018e-04,3.259490153703796522e-03,3.967410295505366946e-01
6.556016921997070312e+00,2.766836784810377983e-04,3.136508547237501499e-03,3.058216802397297207e-01
6.639004230499267578e+00,2.459396343930220327e-04,2.736741732826772789e-03,2.477700558320592161e-01
6.721991539001464844e+00,1.844557856540251898e-04,3.351759133812623904e-03,1.997927877674847696e-01
6.804979324340820312e+00,1.844547257947665381e-04,2.275493126170574816e-03,1.684033135087973643e-01
6.887967109680175781e+00,1.537131547116876446e-04,2.183255949547672527e-03,1.457279387504601398e-01
6.970954418182373047e+00,2.151971800938943125e-04,1.721994798183137986e-03,1.304036665420351682e-01
7.053941726684570312e+00,1.537131547116876446e-04,1.814254943990319460e-03,1.102613977952919683e-01
7.136929512023925781e+00,2.766820886921498614e-04,1.998743962176856726e-03,9.842835385049135410e-02
7.219917297363281250e+00,1.537131547116876446e-04,1.783504860193873371e-03,8.431027026712015204e-02
7.302904605865478516e+00,2.151971800938943125e-04,1.506745448410245439e-03,7.223022325877237471e-02
7.385891914367675781e+00,1.229705237693501266e-04,1.476004022229412483e-03,6.534123181200407471e-02
7.468879699707031250e+00,1.229698171965110164e-04,1.168496470195700722e-03,5.771003295439982445e-02
7.551867485046386719e+00,1.537131547116876446e-04,1.383753770840073999e-03,5.159331306196066058e-02
7.634854793548583984e+00,3.074245429912775409e-05,1.168496470195700722e-03,4.556868233819044711e-02
7.717842102050781250e+00,1.844557856540251898e-04,1.230003351857843555e-03,3.843238410124494991e-02
7.800829887390136719e+00,6.148490859825550818e-05,9.224972133123952953e-04,3.389074205084401104e-02
7.883817672729492188e+00,1.844557856540251898e-04,8.917524300969366857e-04,3.182102542144879531e-02
7.966804981231689453e+00,9.222736289738326905e-05,7.379977706499162796e-04,2.737210342483846134e-02
8.049793243408203125e+00,1.229698171965110164e-04,6.457480493186767718e-04,2.381929090355582035e-02
8.132780075073242188e+00,3.074280758757726091e-05,5.227544282366608161e-04,2.171874699897318600e-02
8.215766906738281250e+00,3.074245429912775409e-05,8.302474919811557875e-04,2.091525284268130891e-02
8.298755645751953125e+00,9.222736289738326905e-05,3.997487924353712910e-04,1.739333434332286307e-02
8.381742477416992188e+00,9.222736289738326905e-05,5.842482350978503609e-04,1.628114955405177144e-02
8.464730262756347656e+00,3.074280758757726091e-05,3.997533862986230057e-04,1.402604713731696665e-02
8.547718048095703125e+00,9.222736289738326905e-05,6.149981422082635664e-04,1.226492670390617358e-02
8.630704879760742188e+00,6.148490859825550818e-05,3.382489782145449344e-04,1.204866855043679533e-02
8.713693618774414062e+00,6.148490859825550818e-05,5.227484208770240585e-04,9.947875059591404848e-03
8.796680450439453125e+00,0.000000000000000000e+00,4.612539072676419380e-04,8.279693023790632087e-03
8.879667282104492188e+00,9.222736289738326905e-05,3.997487924353712910e-04,7.847081568746016103e-03
8.962656021118164062e+00,3.074245429912775409e-05,1.844994426624790699e-04,8.310491897608969503e-03
9.045642852783203125e+00,9.222736289738326905e-05,1.537495355520658916e-04,6.765790801399123970e-03
9.128630638122558594e+00,6.148561517515452183e-05,9.225078145352837134e-05,6.302452898706301272e-03
9.211618423461914062e+00,0.000000000000000000e+00,3.074990711041317832e-04,5.838970143673216304e-03
9.294605255126953125e+00,3.074245429912775409e-05,2.152493497728922482e-04,5.313771770961869118e-03
9.377593994140625000e+00,3.074245429912775409e-05,1.844994426624790699e-04,4.603209266705339704e-03
9.460580825805664062e+00,0.000000000000000000e+00,4.920041677521513500e-04,4.695945297075283624e-03
9.543567657470703125e+00,0.000000000000000000e+00,1.537495355520658916e-04,4.325163069387567664e-03
9.626556396484375000e+00,9.222736289738326905e-05,1.537495355520658916e-04,3.398342411661659998e-03
9.709543228149414062e+00,6.148490859825550818e-05,1.229996284416527133e-04,3.182084258192282179e-03
9.792531013488769531e+00,3.074280758757726091e-05,2.152518233915662088e-04,2.687810795036510696e-03
9.875518798828125000e+00,6.148490859825550818e-05,2.459992568833054265e-04,3.398342411661659998e-03
9.958505630493164062e+00,6.148490859825550818e-05,6.149981422082635664e-05,2.193475556617980726e-03


==> data/margrow_grf_marginal.csv <==
x,c0,c1,c2
-7.960199356079101562e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.603575093349803027e-04
-7.880597114562988281e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.603565487537505097e-04
-7.800994873046875000e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.245005130689723804e-04
-7.721393108367919922e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.924278585045006225e-04
-7.641791343688964844e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.282860074679842096e-04
-7.562189102172851562e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.603565487537505097e-04
-7.482586860656738281e+00,0.000000000000000000e+00,0.000000000000000000e+00,9.621450560098817077e-05
-7.402985095977783203e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.414261950150021202e-05
-7.323383331298828125e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.565720149359684192e-04
-7.243781089782714844e+00,0.000000000000000000e+00,0.000000000000000000e+00,9.621392925225031125e-05
-7.164178848266601562e+00,0.000000000000000000e+00,6.409456922096848320e-05,9.621450560098817077e-05
-7.084577083587646484e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.244991682552507353e-04
-7.004975318908691406e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.603575093349803027e-04
-6.925373077392578125e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.527844072582511322e-04
-6.845770835876464844e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.245005130689723804e-04
-6.766169071197509766e+00,0.000000000000000000e+00,3.204709263930565719e-05,3.527844072582511322e-04
-6.686567306518554688e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.245005130689723804e-04
-6.606965065002441406e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.924278585045006225e-04
-6.527362823486328125e+00,0.000000000000000000e+00,3.204728461048424160e-05,1.282860074679842096e-04
-6.447761535644531250e+00,0.000000000000000000e+00,3.204728461048424160e-05,1.924290112019763415e-04
-6.368159294128417969e+00,0.000000000000000000e+00,3.204709263930565719e-05,4.169270267597513578e-04
-6.288557052612304688e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.527865205369565900e-04
-6.208955287933349609e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.603565487537505097e-04
-6.129353523254394531e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.565720149359684192e-04
-6.049751281738281250e+00,0.000000000000000000e+00,6.409418527861131438e-05,6.414261950150020389e-04
-5.970149040222167969e+00,0.000000000000000000e+00,6.409456922096848320e-05,3.207150186699606054e-04
-5.890547275543212891e+00,0.000000000000000000e+00,3.204709263930565719e-05,5.131409560120016962e-04
-5.810945510864257812e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.848580224039526831e-04
-5.731343269348144531e+00,0.000000000000000000e+00,9.614127791791697835e-05,5.131409560120016962e-04
-5.651741027832031250e+00,0.000000000000000000e+00,6.409456922096848320e-05,3.207150186699606054e-04
-5.572139263153076172e+00,0.000000000000000000e+00,3.204709263930565719e-05,7.055688145165022645e-04
-5.492537498474121094e+00,0.000000000000000000e+00,1.281891384419369664e-04,6.093585354729250635e-04
-5.412935256958007812e+00,0.000000000000000000e+00,1.922825558358339567e-04,6.093548852642519803e-04
-5.333333015441894531e+00,0.000000000000000000e+00,1.602364230524212351e-04,7.055730410739131800e-04
-5.253731250762939453e+00,0.000000000000000000e+00,1.602354631965283063e-04,8.017827437687525486e-04
-5.174129486083984375e+00,0.000000000000000000e+00,2.884255614943581473e-04,6.093585354729250635e-04
-5.094527244567871094e+00,0.000000000000000000e+00,1.922837076629054496e-04,9.300735541428856688e-04
-5.014925479888916016e+00,0.000000000000000000e+00,2.884238337537509351e-04,7.697114340180024900e-04
-4.935323715209960938e+00,0.000000000000000000e+00,2.884255614943581473e-04,9.621450560098815993e-04
-4.855721473693847656e+00,0.000000000000000000e+00,2.243296484751396071e-04,1.026281912024003392e-03
-4.776119232177734375e+00,0.000000000000000000e+00,4.807092691572635969e-04,8.338590485418974439e-04
-4.696517467498779297e+00,0.000000000000000000e+00,5.127534822288905151e-04,9.300679827717528913e-04
-4.616915702819824219e+00,0.000000000000000000e+00,3.845674153258108992e-04,9.300735541428856688e-04
-4.537313461303710938e+00,0.000000000000000000e+00,4.166122043109735909e-04,9.621392925225031667e-04
-4.457711219787597656e+00,0.000000000000000000e+00,4.486619845467793824e-04,1.347003078413834499e-03
-4.378109455108642578e+00,0.000000000000000000e+00,8.652715012612526967e-04,1.250781080279254019e-03
-4.298507690429687500e+00,3.204728461048424160e-05,5.127565537677478656e-04,1.443217584014822507e-03
-4.218905448913574219e+00,3.204709263930565719e-05,8.973185939005584285e-04,2.020492514297256292e-03
-4.139303207397460938e+00,6.409456922096848320e-05,1.281891384419369881e-03,1.635646595216798957e-03
-4.059701442718505859e+00,9.614127791791697835e-05,1.057554057097086653e-03,1.603565487537505097e-03
-3.980099439620971680e+00,9.614185383145272480e-05,1.185749530587916966e-03,1.892218610152767485e-03
-3.900497436523437500e+00,2.243303203722522344e-04,1.762595374353410297e-03,2.277069812409561553e-03
-3.820895671844482422e+00,3.845662634952895834e-04,1.602359431230373056e-03,2.437426841452488332e-03
-3.741293430328369141e+00,2.884246976214671740e-04,1.986925694725662477e-03,2.693998087921171611e-03
-3.661691665649414062e+00,3.525190748706821136e-04,2.467633524094774849e-03,1.763927319472195429e-03
-3.582089424133300781e+00,7.050381497413642272e-04,2.179208826473307513e-03,3.207140580858536868e-03
-3.502487659454345703e+00,7.691325269905791668e-04,3.332907616959175992e-03,3.880640102838830204e-03
-3.422885417938232422e+00,1.025510035987438817e-03,3.749521069079073208e-03,3.976854320264585838e-03
-3.343283653259277344e+00,1.442123488107335816e-03,3.781568257703680352e-03,4.682425248053464530e-03
-3.263681411743164062e+00,1.089604413236653756e-03,4.871172670940334543e-03,3.784425885413074137e-03
-3.184079647064208984e+00,2.179208826473307513e-03,4.935267048189549699e-03,5.067282117756489665e-03
-3.104477405548095703e+00,2.948341353463886788e-03,5.319833311684838036e-03,4.971067900330732731e-03
-3.024875640869140625e+00,4.486606407445044471e-03,7.370853383659716970e-03,5.965281480396879624e-03
-2.945273637771606445e+00,5.031423683846025958e-03,8.748908698662198960e-03,6.702943890202176132e-03
-2.865671634674072266e+00,6.761956799792174719e-03,8.620693740019407317e-03,7.665065988251903474e-03
-2.786069869995117188e+00,7.595183704031968283e-03,1.169722384798172268e-02,7.472637553400392207e-03
-2.706467628479003906e+00,9.614156587382238772e-03,1.275478107259377103e-02,9.877992989044294750e-03
-2.626865863800048828e+00,1.233816762047387251e-02,1.438918769244875058e-02,1.039113548198166044e-02
-2.547263622283935547e+00,1.547879210568540304e-02,1.541469772843618961e-02,1.215506280145385760e-02
-2.467661857604980469e+00,1.727343466866342048e-02,1.954878506101054986e-02,1.241163404792254045e-02
-2.388059616088867188e+00,2.326625894146501852e-02,2.371491958220952115e-02,1.382277590350029610e-02
-2.308457851409912109e+00,2.749648783991320150e-02,2.579798684280900506e-02,1.513770354165229655e-02
-2.228855609893798828e+00,3.435458620557919895e-02,2.906680008251896763e-02,1.863348677478810292e-02
-2.149253845214843750e+00,3.919371168789492765e-02,3.409820869658233833e-02,2.052569971749464151e-02
-2.069651603698730469e+00,4.778235823928972392e-02,4.050764642150383316e-02,2.370076889254459085e-02
-1.990049719810485840e+00,5.675557105417981113e-02,4.819897169140962417e-02,2.488741090746224988e-02
-1.910447716712951660e+00,6.685043547093116878e-02,5.329447468272220656e-02,2.973019318455864118e-02
-1.830845832824707031e+00,7.165762107667181247e-02,6.037699378732097610e-02,3.425231269868366651e-02
-1.751243829727172852e+00,8.867457092428883414e-02,6.758752080929714134e-02,3.909504368066556851e-02
-1.671641826629638672e+00,1.026791923532423129e-01,8.021411312739247512e-02,4.464339688555083591e-02
-1.592039823532104492e+00,1.086399694374192842e-01,9.235999761611871084e-02,5.057660696013913104e-02
-1.512437820434570312e+00,1.312973317950167640e-01,1.063325718564475664e-01,6.003767167367182050e-02
-1.432835817337036133e+00,1.409435355710236260e-01,1.201449101536533753e-01,7.023637872080196187e-02
-1.353233814239501953e+00,1.601718487457881035e-01,1.318100868130104852e-01,7.956915781110031338e-02
-1.273631811141967773e+00,1.844315705346159240e-01,1.511986359308979955e-01,9.178836342417134864e-02
-1.194029808044433594e+00,2.022818545985222705e-01,1.734393848363756097e-01,1.067015671251635295e-01
-1.114427804946899414e+00,2.106464862866564702e-01,1.936934981160127189e-01,1.260087421283971332e-01
-1.034825921058654785e+00,2.339763489506933858e-01,2.116074280401901708e-01,1.462134295991770194e-01
-9.552238583564758301e-01,2.495835050084429241e-01,2.368607711244737346e-01,1.761361607007508601e-01
-8.756219148635864258e-01,2.742600456107127105e-01,2.619218687516189914e-01,2.020179364559216706e-01
-7.960199117660522461e-01,2.918216996156755560e-01,2.848033653068864912e-01,2.413694001154135238e-01
-7.164179086685180664e-01,3.084541905118468041e-01,3.069479726464902636e-01,2.790212305346927435e-01
-6.368159055709838867e-01,3.285157305908510961e-01,3.310795056808197301e-01,3.223496997820916032e-01
-5.572139024734497070e-01,3.448600550148258614e-01,3.555958712428684554e-01,3.736963002991585125e-01
-4.776119589805603027e-01,3.529356883228019770e-01,3.732536059108030879e-01,4.285701958201263428e-01
-3.980099558830261230e-01,3.662993659792633250e-01,3.955584491935298930e-01,4.781525892001993183e-01
-3.184079527854919434e-01,3.693438488986010015e-01,4.179273868535058889e-01,5.271897686815263384e-01
-2.388059645891189575e-01,3.843100298687448513e-01,4.234717090298195097e-01,5.657718816895023206e-01
-1.592039763927459717e-01,3.929626636954181018e-01,4.368673162205137794e-01,6.053799127051481266e-01
-7.960198819637298584e-02,4.013270182726942359e-01,4.461289963566378858e-01,6.247831735138419385e-01
0.000000000000000000e+00,3.911680575769788115e-01,4.505835564093332857e-01,6.409150936553881239e-01
7.960198819637298584e-02,3.970967885823648014e-01,4.445266366254524981e-01,6.328010264668967322e-01
1.592039763927459717e-01,3.945329760850018186e-01,4.306822082370514448e-01,6.007616298364502061e-01
2.388059645891189575e-01,3.818423954207885163e-01,4.294965827469078290e-01,5.624685256544691425e-01
3.184079527854919434e-01,3.789259582973586449e-01,4.096592121883571580e-01,5.299479095810647467e-01
3.980099558830261230e-01,3.615884292514460197e-01,3.946931751006655387e-01,4.796920166790114015e-01
4.776119589805603027e-01,3.552751330923983319e-01,3.778684010727466069e-01,4.186922028310819943e-01
5.572139024734497070e-01,3.412387199886502409e-01,3.554676823923844098e-01,3.745622289043831210e-01
6.368159055709838867e-01,3.248943982762704241e-01,3.313358831898165491e-01,3.224779854053259065e-01
7.164179086685180664e-01,3.083580489459730178e-01,3.100885971317017820e-01,2.759103041712600013e-01
7.960199117660522461e-01,2.950264184781363208e-01,2.818550239534226010e-01,2.457631827111897149e-01
8.756219148635864258e-01,2.707028050097791683e-01,2.646779290370269155e-01,2.019217221664522666e-01
9.552238583564758301e-01,2.531727901343989173e-01,2.335919578847637790e-01,1.740515193231928215e-01
1.034825921058654785e+00,2.425329419064302938e-01,2.095884566686118111e-01,1.476245703981162172e-01
1.114427804946899414e+00,2.132743596892893445e-01,1.940139704821874922e-01,1.245975981595374982e-01
1.194029808044433594e+00,1.951353315352348239e-01,1.698180525217949377e-01,1.087541370969129922e-01
1.273631811141967773e+00,1.774452834144515101e-01,1.546917794909802302e-01,9.300707684489759042e-02
1.353233814239501953e+00,1.622869631950121794e-01,1.348866169209728127e-01,7.924844375301445809e-02
1.432835817337036133e+00,1.445969150742288656e-01,1.211704201896408040e-01,7.055709277888781716e-02
1.512437820434570312e+00,1.296629251751617862e-01,1.033521833143590668e-01,5.997352886205464112e-02
1.592039823532104492e+00,1.128381511472428683e-01,9.139858195738047308e-02,5.169910616343962456e-02
1.671641826629638672e+00,9.883352971828941735e-02,8.098324565438305700e-02,4.573382468304273973e-02
1.751243829727172852e+00,8.739268337930455877e-02,7.069609810588406429e-02,3.925540070970849615e-02
1.830845832824707031e+00,7.585580907356091751e-02,6.031289931408603117e-02,3.447681287554769936e-02
1.910447716712951660e+00,6.294067845872905465e-02,5.399951283246356981e-02,3.062819254719903114e-02
1.990049719810485840e+00,5.611462728168765957e-02,4.637228193980699742e-02,2.562505324105971219e-02
2.069651603698730469e+00,4.678889539192689073e-02,3.964237232863943028e-02,2.209719860211532133e-02
2.149253845214843750e+00,4.332779902046928616e-02,3.502757716669595983e-02,2.007670003617444132e-02
2.228855609893798828e+00,3.416230307383155695e-02,2.890656413939592800e-02,1.728648773082751625e-02
2.308457851409912109e+00,2.615050591767968668e-02,2.541342057931371759e-02,1.523391775907805175e-02
2.388059616088867188e+00,2.294578705521894274e-02,2.371491958220952115e-02,1.472077526614068606e-02
2.467661857604980469e+00,1.785028406390635689e-02,1.980516257000741048e-02,1.260406248277405258e-02
2.547263622283935547e+00,1.403666861757806895e-02,1.586335836918069397e-02,1.167399171432507640e-02
2.626865863800048828e+00,1.317139452471366781e-02,1.477375395594403978e-02,9.877992989044294750e-03
2.706467628479003906e+00,1.003077003950213555e-02,1.262659231809533898e-02,8.563065350892294300e-03
2.786069869995117188e+00,7.595183704031968283e-03,1.047943068024663991e-02,8.178208481189270032e-03
2.865671634674072266e+00,6.665815233918351984e-03,9.325731889760770568e-03,7.183994901123123139e-03
2.945273637771606445e+00,4.678903553130699111e-03,8.845050552493651658e-03,6.221871362197235224e-03
3.024875640869140625e+00,3.653379503205250473e-03,7.082428686038248766e-03,5.772853045545367490e-03
3.104477405548095703e+00,3.204718862460746113e-03,5.640305197930913818e-03,5.612496016502440711e-03
3.184079647064208984e+00,2.275350392347129814e-03,4.742983916441904230e-03,4.457925407393367040e-03
3.263681411743164062e+00,1.826689751602625237e-03,4.390464841571221737e-03,4.457925407393367040e-03
3.343283653259277344e+00,1.378029110858120876e-03,4.102040143949755267e-03,4.105139943498928128e-03
3.422885417938232422e+00,1.025510035987438817e-03,3.076530107962316667e-03,4.137211349307512616e-03
3.502487659454345703e+00,9.934628473628312386e-04,2.884246976214671632e-03,3.431640421518635225e-03
3.582089424133300781e+00,5.127550179937194084e-04,2.820152598965456909e-03,3.046783551815610523e-03
3.661691665649414062e+00,3.204718862460746438e-04,3.044482919337708655e-03,2.565712464686830188e-03
3.741293430328369141e+00,2.563775089968597042e-04,1.698500997104195357e-03,2.309141218218146909e-03
3.820895671844482422e+00,3.204718862460746438e-04,1.922831317476447754e-03,2.565712464686830188e-03
3.900497436523437500e+00,1.922831317476447917e-04,1.602359431230373056e-03,2.629855276304000899e-03
3.980099439620971680e+00,3.204728461048424160e-05,9.934658229250115710e-04,2.148790625088735796e-03
4.059701442718505859e+00,3.204709263930565719e-05,1.153695335015003740e-03,1.667708107039005431e-03
4.139303207397460938e+00,1.281891384419369664e-04,1.057560392145980108e-03,1.988433115753755493e-03
4.218905448913574219e+00,3.204709263930565719e-05,6.409418527861132251e-04,1.892207275294256058e-03
4.298507690429687500e+00,3.204728461048424160e-05,8.332293998725902274e-04,1.699789598950791035e-03
4.378109455108642578e+00,3.204709263930565719e-05,8.011773159826414501e-04,1.250781080279254019e-03
4.457711219787597656e+00,0.000000000000000000e+00,7.691348306516217984e-04,1.122502565344861902e-03
4.537313461303710938e+00,0.000000000000000000e+00,4.166122043109735909e-04,1.282852390030004078e-03
4.616915702819824219e+00,3.204728461048424160e-05,3.845674153258108992e-04,1.154574067211858049e-03
4.696517467498779297e+00,0.000000000000000000e+00,3.845651116716679134e-04,9.300679827717528913e-04
4.776119232177734375e+00,0.000000000000000000e+00,3.204728461048424702e-04,7.697160448079053661e-04
4.855721473693847656e+00,0.000000000000000000e+00,2.243296484751396071e-04,6.414261950150020389e-04
4.935323715209960938e+00,0.000000000000000000e+00,3.525201307153266305e-04,8.338590485418974439e-04
5.014925479888916016e+00,0.000000000000000000e+00,1.922825558358339567e-04,6.414261950150020389e-04
5.094527244567871094e+00,0.000000000000000000e+00,2.243309922733896912e-04,9.942165578768777465e-04
5.174129486083984375e+00,0.000000000000000000e+00,2.884255614943581473e-04,6.093585354729250635e-04
5.253731250762939453e+00,0.000000000000000000e+00,1.922825558358339567e-04,4.169270267597513578e-04
5.333333015441894531e+00,0.000000000000000000e+00,1.602364230524212351e-04,7.376445429409093273e-04
5.412935256958007812e+00,0.000000000000000000e+00,2.243296484751396071e-04,7.055688145165022645e-04
5.492537498474121094e+00,0.000000000000000000e+00,3.204728461048424160e-05,5.131440298719368385e-04
5.572139263153076172e+00,0.000000000000000000e+00,1.922825558358339567e-04,5.452122657627517547e-04
5.651741027832031250e+00,0.000000000000000000e+00,3.204728461048424160e-05,3.207150186699606054e-04
5.731343269348144531e+00,0.000000000000000000e+00,1.281883705572226288e-04,6.093548852642519803e-04
5.810945510864257812e+00,0.000000000000000000e+00,3.204728461048424160e-05,4.169295242709487219e-04
5.890547275543212891e+00,0.000000000000000000e+00,6.409418527861131438e-05,6.734975047657520975e-04
5.970149040222167969e+00,0.000000000000000000e+00,3.204728461048424160e-05,4.169295242709487219e-04
6.049751281738281250e+00,0.000000000000000000e+00,3.204709263930565719e-05,3.207130975075010194e-04
6.129353523254394531e+00,0.000000000000000000e+00,3.204728461048424160e-05,1.924290112019763415e-04
6.208955287933349609e+00,0.000000000000000000e+00,0.000000000000000000e+00,5.131409560120016962e-04
6.288557052612304688e+00,0.000000000000000000e+00,0.000000000000000000e+00,4.169295242709487219e-04
6.368159294128417969e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.565704780060008481e-04
6.447761535644531250e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.207150186699606054e-04
6.527362823486328125e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.207150186699606054e-04
6.606965065002441406e+00,0.000000000000000000e+00,3.204709263930565719e-05,3.848557170090012450e-04
6.686567306518554688e+00,0.000000000000000000e+00,3.204728461048424160e-05,1.924290112019763415e-04
6.766169071197509766e+00,0.000000000000000000e+00,3.204709263930565719e-05,3.527844072582511322e-04
6.845770835876464844e+00,0.000000000000000000e+00,3.204728461048424160e-05,4.169295242709487219e-04
6.925373077392578125e+00,0.000000000000000000e+00,3.204709263930565719e-05,1.924278585045006225e-04
7.004975318908691406e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.565720149359684192e-04
7.084577083587646484e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.282852390030004240e-04
7.164178848266601562e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.565720149359684192e-04
7.243781089782714844e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.244991682552507353e-04
7.323383331298828125e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.603575093349803027e-04
7.402985095977783203e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.282852390030004240e-04
7.482586860656738281e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.282860074679842096e-04
7.562189102172851562e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.603565487537505097e-04
7.641791343688964844e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.282860074679842096e-04
7.721393108367919922e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.924278585045006225e-04
7.800994873046875000e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.207150186699605241e-05
7.880597114562988281e+00,0.000000000000000000e+00,0.000000000000000000e+00,9.621392925225031125e-05
7.960199356079101562e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.565720149359684192e-04


==> data/margrow_grf_slope.csv <==
x,c0,c1,c2
-4.975124359130859375e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
-4.925373077392578125e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
-4.875621795654296875e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
-4.825870513916015625e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
-4.776119232177734375e+00,5.127547108400176299e-05,0.000000000000000000e+00,0.000000000000000000e+00
-4.726367950439453125e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
-4.676616668701171875e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
-4.626865863800048828e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
-4.577114582061767578e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
-4.527363300323486328e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
-4.477612018585205078e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
-4.427860736846923828e+00,5.127547108400176299e-05,0.000000000000000000e+00,0.000000000000000000e+00
-4.378109455108642578e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
-4.328358173370361328e+00,1.025509421680035260e-04,0.000000000000000000e+00,0.000000000000000000e+00
-4.278606891632080078e+00,5.127547108400176299e-05,0.000000000000000000e+00,0.000000000000000000e+00
-4.228855609893798828e+00,5.127547108400176299e-05,0.000000000000000000e+00,0.000000000000000000e+00
-4.179104328155517578e+00,2.051018843360070520e-04,0.000000000000000000e+00,0.000000000000000000e+00
-4.129353046417236328e+00,1.025509421680035260e-04,0.000000000000000000e+00,0.000000000000000000e+00
-4.079602241516113281e+00,1.025519250686808515e-04,0.000000000000000000e+00,0.000000000000000000e+00
-4.029850959777832031e+00,2.563773554200088150e-04,0.000000000000000000e+00,0.000000000000000000e+00
-3.980099678039550781e+00,1.538256760870953372e-04,0.000000000000000000e+00,0.000000000000000000e+00
-3.930348396301269531e+00,2.051028672319740883e-04,0.000000000000000000e+00,0.000000000000000000e+00
-3.880597114562988281e+00,3.076528265040105780e-04,0.000000000000000000e+00,0.000000000000000000e+00
-3.830845832824707031e+00,3.589282975880123410e-04,0.000000000000000000e+00,0.000000000000000000e+00
-3.781094551086425781e+00,2.563773554200088150e-04,0.000000000000000000e+00,0.000000000000000000e+00
-3.731343269348144531e+00,6.665811240920229731e-04,0.000000000000000000e+00,0.000000000000000000e+00
-3.681591987609863281e+00,3.589282975880123410e-04,0.000000000000000000e+00,0.000000000000000000e+00
-3.631840705871582031e+00,5.640301819240194471e-04,0.000000000000000000e+00,0.000000000000000000e+00
-3.582089424133300781e+00,5.127571680799352478e-04,0.000000000000000000e+00,0.000000000000000000e+00
-3.532338380813598633e+00,9.742339505960335511e-04,0.000000000000000000e+00,0.000000000000000000e+00
-3.482587099075317383e+00,8.204075373440282079e-04,0.000000000000000000e+00,0.000000000000000000e+00
-3.432835817337036133e+00,1.076784892764037077e-03,0.000000000000000000e+00,0.000000000000000000e+00
-3.383084535598754883e+00,1.076784892764037077e-03,0.000000000000000000e+00,0.000000000000000000e+00
-3.333333253860473633e+00,1.179335834932040495e-03,5.127547108400176299e-05,0.000000000000000000e+00
-3.283582210540771484e+00,1.538271504239805635e-03,5.127571680799352207e-05,0.000000000000000000e+00
-3.233830928802490234e+00,1.999743372276068919e-03,0.000000000000000000e+00,0.000000000000000000e+00
-3.184079647064208984e+00,2.256120727696077789e-03,5.127547108400176299e-05,0.000000000000000000e+00
-3.134328365325927734e+00,3.025252793956104396e-03,1.538264132520052890e-04,0.000000000000000000e+00
-3.084577083587646484e+00,2.922701851788100762e-03,5.127547108400176299e-05,0.000000000000000000e+00
-3.034825801849365234e+00,3.743109389132128970e-03,0.000000000000000000e+00,0.000000000000000000e+00
-2.985074520111083984e+00,4.666090229527410441e-03,1.025514336159870441e-04,0.000000000000000000e+00
-2.935323476791381836e+00,5.332648992736183785e-03,1.538264132520052890e-04,0.000000000000000000e+00
-2.885572195053100586e+00,6.665811240920229731e-03,3.076528265040105780e-04,0.000000000000000000e+00
-2.835820913314819336e+00,7.024739538508241801e-03,3.076528265040105780e-04,0.000000000000000000e+00
-2.786069631576538086e+00,8.409177257776290215e-03,6.153056530080211559e-04,0.000000000000000000e+00
-2.736318349838256836e+00,1.004999233246434663e-02,7.691320662600264991e-04,0.000000000000000000e+00
-2.686567068099975586e+00,1.046019610113635943e-02,7.691320662600264991e-04,0.000000000000000000e+00
-2.636816024780273438e+00,1.348551352050229683e-02,9.742386193518769600e-04,0.000000000000000000e+00
-2.587064743041992188e+00,1.410075454810048694e-02,9.742339505960335511e-04,0.000000000000000000e+00
-2.537313461303710938e+00,1.225483758907642239e-02,1.384437719268047763e-03,0.000000000000000000e+00
-2.487562179565429688e+00,1.789513940831661751e-02,1.948467901192067102e-03,0.000000000000000000e+00
-2.437810897827148438e+00,2.051018843360070606e-02,2.512498083116086658e-03,0.000000000000000000e+00
-2.388059616088867188e+00,2.415074688056483010e-02,2.563773554200088258e-03,0.000000000000000000e+00
-2.338308334350585938e+00,2.656082130654064538e-02,2.820164424439643592e-03,0.000000000000000000e+00
-2.288557291030883789e+00,2.861171286487298321e-02,3.640558446964125335e-03,0.000000000000000000e+00
-2.238806009292602539e+00,3.307267884918113632e-02,5.999230116828206325e-03,0.000000000000000000e+00
-2.189054727554321289e+00,3.676451276722926542e-02,4.973720695148170848e-03,0.000000000000000000e+00
-2.139303445816040039e+00,4.245609005755345694e-02,8.255350844524285414e-03,0.000000000000000000e+00
-2.089552164077758789e+00,4.425073154549352683e-02,8.255350844524285414e-03,0.000000000000000000e+00
-2.039801120758056641e+00,5.060913248948960969e-02,1.189596629945449680e-02,0.000000000000000000e+00
-1.990049839019775391e+00,5.342891284825040249e-02,1.363924262728848785e-02,0.000000000000000000e+00
-1.940298557281494141e+00,5.830035031626459863e-02,1.630563887473363352e-02,0.000000000000000000e+00
-1.890547275543212891e+00,6.368413508633019582e-02,1.907447524324865779e-02,0.000000000000000000e+00
-1.840795993804931641e+00,7.501601419589458419e-02,2.307396198780079302e-02,0.000000000000000000e+00
-1.791044712066650391e+00,7.824655636114316581e-02,2.686841122754850611e-02,0.000000000000000000e+00
-1.741293549537658691e+00,8.896294233074306113e-02,3.394436185760917046e-02,0.000000000000000000e+00
-1.691542267799377441e+00,9.357773472830323291e-02,3.630303352747325102e-02,0.000000000000000000e+00
-1.641791105270385742e+00,1.037305265521576841e-01,4.522507386011027225e-02,0.000000000000000000e+00
-1.592039823532104492e+00,1.132162401534758944e-01,4.768618810812164099e-02,0.000000000000000000e+00
-1.542288541793823242e+00,1.194718476257241174e-01,6.106908606104610032e-02,0.000000000000000000e+00
-1.492537260055541992e+00,1.288042919916065898e-01,7.142690236636463352e-02,0.000000000000000000e+00
-1.442786097526550293e+00,1.428021869689449219e-01,8.101524431272279225e-02,0.000000000000000000e+00
-1.393034815788269043e+00,1.493141717966131321e-01,9.121906305843913154e-02,1.025509421680035260e-04
-1.343283653259277344e+00,1.610566405834538972e-01,9.680832136948773481e-02,0.000000000000000000e+00
-1.293532371520996094e+00,1.740289488591019729e-01,1.139853722197359254e-01,5.127547108400176299e-05
-1.243781089782714844e+00,1.876682241674464680e-01,1.347519380087566498e-01,1.538264132520052890e-04
-1.194029808044433594e+00,1.934115403631926910e-01,1.472122302181140263e-01,2.563779697285162524e-04
-1.144278645515441895e+00,2.127932049986073493e-01,1.614664584435215600e-01,2.563773554200088150e-04
-1.094527363777160645e+00,2.242276350503397131e-01,1.792590469096701777e-01,3.076528265040105780e-04
-1.044776082038879395e+00,2.309447217623439574e-01,1.954620957722147112e-01,1.179335834932040495e-03
-9.950248599052429199e-01,2.480200479153666371e-01,2.158189749174649896e-01,2.461228509393756109e-03
-9.452736377716064453e-01,2.536597554525567011e-01,2.379181858297681751e-01,3.948211273468135371e-03
-8.955223560333251953e-01,2.642740945811705155e-01,2.542240902082738563e-01,8.819391592541973163e-03
-8.457711338996887207e-01,2.881681474920899100e-01,2.805281023005736785e-01,1.317779606858845466e-02
-7.960199117660522461e-01,2.934498725820797183e-01,3.028845705647990050e-01,2.589414391996335343e-02
-7.462686300277709961e-01,3.056021737880822986e-01,3.193440165020430821e-01,4.055894621919012288e-02
-6.965174078941345215e-01,3.169849622412989065e-01,3.436994826760638722e-01,6.035122946587007792e-02
-6.467661857604980469e-01,3.286248878872180534e-01,3.676455681309647727e-01,9.429570429467841464e-02
-5.970149040222167969e-01,3.327269304884003520e-01,3.939499163110463664e-01,1.392130707776247367e-01
-5.472636818885803223e-01,3.453402977507518679e-01,4.123060629864581661e-01,2.081271371299631689e-01
-4.975124299526214600e-01,3.538011743519745012e-01,4.244075826248250305e-01,2.853483384447446092e-01
-4.477611780166625977e-01,3.552366764660487841e-01,4.505065588092818651e-01,3.902578441950198540e-01
-3.980099558830261230e-01,3.712346330274527983e-01,4.699912494930432172e-01,5.141394565423024199e-01
-3.482587039470672607e-01,3.837460853406053918e-01,4.943474089749834710e-01,6.636079418062685864e-01
-2.985074520111083984e-01,3.761058056983931919e-01,4.979363979737009283e-01,7.986159405252180044e-01
-2.487562298774719238e-01,3.894888283251100036e-01,5.115245591589385743e-01,9.627491101411619345e-01
-1.990049779415130615e-01,3.883606506284430493e-01,5.236254243751862214e-01,1.114473031609349185e+00
-1.492537260055541992e-01,3.809257599136981476e-01,5.388543291066164587e-01,1.259736716860914596e+00
-9.950248897075653076e-02,3.933857087169056466e-01,5.410079005047017109e-01,1.339265032061634386e+00
-4.975124448537826538e-02,3.961546158921271377e-01,5.464431454261453602e-01,1.401718707564468147e+00
0.000000000000000000e+00,3.952829025675997920e-01,5.413668290710492714e-01,1.443815795887725129e+00
4.975124448537826538e-02,3.909757890470449415e-01,5.367007978957927250e-01,1.402949319884091439e+00
9.950248897075653076e-02,3.973339229467285905e-01,5.448022882060898908e-01,1.340700746327024406e+00
1.492537260055541992e-01,3.961545862287295106e-01,5.391107066540075099e-01,1.244251512998492126e+00
1.990049779415130615e-01,3.854892225276781992e-01,5.220358838194057993e-01,1.120164612309079377e+00
2.487562298774719238e-01,3.786184186878109315e-01,5.147549167398340897e-01,9.685945190970678409e-01
2.985074520111083984e-01,3.807206008603366554e-01,4.980389489772996670e-01,8.028718071745658547e-01
3.482587039470672607e-01,3.709784777444253834e-01,4.853229152523823586e-01,6.574036023719804778e-01
3.980099558830261230e-01,3.654917768259231536e-01,4.717346165542218861e-01,5.141394565423024199e-01
4.477611780166625977e-01,3.530831053904751604e-01,4.466096206725296280e-01,3.905654972058160701e-01
4.975124299526214600e-01,3.582108701482454860e-01,4.366111593633424381e-01,2.892965544483825924e-01
5.472636818885803223e-01,3.482629996025400354e-01,4.186129459297904254e-01,2.029483145504789865e-01
5.970149040222167969e-01,3.236511612332845234e-01,3.832846055479723346e-01,1.407000612205533407e-01
6.467661857604980469e-01,3.240100899608879259e-01,3.714912330695732123e-01,9.301381598180895327e-02
6.965174078941345215e-01,3.199589395641710410e-01,3.386744865098316737e-01,6.501729733451423743e-02
7.462686300277709961e-01,2.933985970495649465e-01,3.186774345793509378e-01,3.825154725602506606e-02
7.960199117660522461e-01,2.926294640618432585e-01,3.007309981991783121e-01,2.461225560709387472e-02
8.457711338996887207e-01,2.798102457053976422e-01,2.763747891427695280e-01,1.481861114327650934e-02
8.955223560333251953e-01,2.660174626866730341e-01,2.636075126584783712e-01,7.640054344702057985e-03
9.452736377716064453e-01,2.577105176681928622e-01,2.416612952189003405e-01,3.999486744552137839e-03
9.950248599052429199e-01,2.519682686491858115e-01,2.186391325844786737e-01,2.461228509393756109e-03
1.044776082038879395e+00,2.327906387213680151e-01,1.999743372276069076e-01,1.538264132520052998e-03
1.094527363777160645e+00,2.294064576298238955e-01,1.790539450253341713e-01,5.127547108400176299e-04
1.144278645515441895e+00,2.102807069154912500e-01,1.607486018483455237e-01,3.589282975880123410e-04
1.194029808044433594e+00,1.951036349634008571e-01,1.402900250354441047e-01,1.538267818371097568e-04
1.243781089782714844e+00,1.843865940180703378e-01,1.260863833955603308e-01,1.538264132520052890e-04
1.293532371520996094e+00,1.758235903470420636e-01,1.158825646498439776e-01,0.000000000000000000e+00
1.343283653259277344e+00,1.633640423110105655e-01,1.003976129456869565e-01,0.000000000000000000e+00
1.393034815788269043e+00,1.578771754676414341e-01,8.998845175242309313e-02,0.000000000000000000e+00
1.442786097526550293e+00,1.446993793990529742e-01,8.193820279223482106e-02,0.000000000000000000e+00
1.492537260055541992e+00,1.305989377797061868e-01,7.070904405112478364e-02,0.000000000000000000e+00
1.542288541793823242e+00,1.202922551630681430e-01,6.019740305261807312e-02,0.000000000000000000e+00
1.592039823532104492e+00,1.102935383016877963e-01,5.071144090207774929e-02,0.000000000000000000e+00
1.641791105270385742e+00,1.043971092734518186e-01,4.404573519935909426e-02,0.000000000000000000e+00
1.691542267799377441e+00,9.609023281141930439e-02,3.809767501541331397e-02,0.000000000000000000e+00
1.741293549537658691e+00,8.439942540426691175e-02,3.291885243592913152e-02,0.000000000000000000e+00
1.791044712066650391e+00,7.747742245195761435e-02,2.650948206992858464e-02,0.000000000000000000e+00
1.840795993804931641e+00,7.327264817903851590e-02,2.384309405406082050e-02,0.000000000000000000e+00
1.890547275543212891e+00,6.722214259112631318e-02,2.025381107818069806e-02,0.000000000000000000e+00
1.940298557281494141e+00,6.024882288620132809e-02,1.543395377765667889e-02,0.000000000000000000e+00
1.990049839019775391e+00,5.414676772337084082e-02,1.122930126081270359e-02,0.000000000000000000e+00
2.039801120758056641e+00,4.953234243652174240e-02,1.102427911371860712e-02,0.000000000000000000e+00
2.089552164077758789e+00,4.532751643825756044e-02,9.947441390296341696e-03,0.000000000000000000e+00
2.139303445816040039e+00,4.061017309852939933e-02,7.588769720432262007e-03,0.000000000000000000e+00
2.189054727554321289e+00,3.594410522988523982e-02,6.768362183088232932e-03,0.000000000000000000e+00
2.238806009292602539e+00,3.307267884918113632e-02,4.922445224064169247e-03,0.000000000000000000e+00
2.288557291030883789e+00,2.912446757571300268e-02,3.486732033712119667e-03,0.000000000000000000e+00
2.338308334350585938e+00,2.404831118294896083e-02,3.486748742943559121e-03,0.000000000000000000e+00
2.388059616088867188e+00,2.420202235164883517e-02,2.717599967452093493e-03,0.000000000000000000e+00
2.437810897827148438e+00,1.979233183842468019e-02,2.051018843360070520e-03,0.000000000000000000e+00
2.487562179565429688e+00,1.815151676373662551e-02,2.102294314444072554e-03,0.000000000000000000e+00
2.537313461303710938e+00,1.558774320953653682e-02,1.128060363848038894e-03,0.000000000000000000e+00
2.587064743041992188e+00,1.287014324208444159e-02,1.076784892764037077e-03,0.000000000000000000e+00
2.636816024780273438e+00,1.230617203391844508e-02,8.204114689278963531e-04,0.000000000000000000e+00
2.686567068099975586e+00,1.020381874571635143e-02,9.229584795120318423e-04,0.000000000000000000e+00
2.736318349838256836e+00,9.383411208372324092e-03,7.178565951760246819e-04,0.000000000000000000e+00
2.786069631576538086e+00,8.357901786692286880e-03,6.153056530080211559e-04,0.000000000000000000e+00
2.835820913314819336e+00,6.204332001164213593e-03,5.127547108400176299e-05,0.000000000000000000e+00
2.885572195053100586e+00,6.255607472248216061e-03,2.051018843360070520e-04,0.000000000000000000e+00
2.935323476791381836e+00,5.127547108400176516e-03,1.538264132520052890e-04,0.000000000000000000e+00
2.985074520111083984e+00,5.076295963991358726e-03,2.051028672319740883e-04,0.000000000000000000e+00
3.034825801849365234e+00,3.691833918048127369e-03,2.051018843360070520e-04,0.000000000000000000e+00
3.084577083587646484e+00,3.435456562628118500e-03,0.000000000000000000e+00,0.000000000000000000e+00
3.134328365325927734e+00,3.025252793956104396e-03,0.000000000000000000e+00,0.000000000000000000e+00
3.184079647064208984e+00,2.717599967452093493e-03,1.025509421680035260e-04,0.000000000000000000e+00
3.233830928802490234e+00,1.845916959024063685e-03,1.025509421680035260e-04,0.000000000000000000e+00
3.283582210540771484e+00,2.102304389127734527e-03,0.000000000000000000e+00,0.000000000000000000e+00
3.333333253860473633e+00,1.384437719268047763e-03,5.127547108400176299e-05,0.000000000000000000e+00
3.383084535598754883e+00,2.204845256612075755e-03,5.127547108400176299e-05,0.000000000000000000e+00
3.432835817337036133e+00,9.742339505960335511e-04,0.000000000000000000e+00,0.000000000000000000e+00
3.482587099075317383e+00,8.204075373440282079e-04,0.000000000000000000e+00,0.000000000000000000e+00
3.532338380813598633e+00,7.178565951760246819e-04,0.000000000000000000e+00,0.000000000000000000e+00
3.582089424133300781e+00,7.178600353119092819e-04,0.000000000000000000e+00,0.000000000000000000e+00
3.631840705871582031e+00,5.640301819240194471e-04,0.000000000000000000e+00,0.000000000000000000e+00
3.681591987609863281e+00,5.127547108400176299e-04,0.000000000000000000e+00,0.000000000000000000e+00
3.731343269348144531e+00,2.563773554200088150e-04,0.000000000000000000e+00,0.000000000000000000e+00
3.781094551086425781e+00,1.538264132520052890e-04,0.000000000000000000e+00,0.000000000000000000e+00
3.830845832824707031e+00,1.538264132520052890e-04,0.000000000000000000e+00,0.000000000000000000e+00
3.880597114562988281e+00,4.102037686720141040e-04,0.000000000000000000e+00,0.000000000000000000e+00
3.930348396301269531e+00,1.025514336159870441e-04,0.000000000000000000e+00,0.000000000000000000e+00
3.980099678039550781e+00,5.127522536236512143e-05,0.000000000000000000e+00,0.000000000000000000e+00
4.029850959777832031e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.079602241516113281e+00,1.538278876030212637e-04,0.000000000000000000e+00,0.000000000000000000e+00
4.129353046417236328e+00,5.127547108400176299e-05,0.000000000000000000e+00,0.000000000000000000e+00
4.179104328155517578e+00,1.025509421680035260e-04,0.000000000000000000e+00,0.000000000000000000e+00
4.228855609893798828e+00,5.127547108400176299e-05,0.000000000000000000e+00,0.000000000000000000e+00
4.278606891632080078e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.328358173370361328e+00,1.538264132520052890e-04,0.000000000000000000e+00,0.000000000000000000e+00
4.378109455108642578e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.427860736846923828e+00,5.127547108400176299e-05,0.000000000000000000e+00,0.000000000000000000e+00
4.477612018585205078e+00,5.127547108400176299e-05,0.000000000000000000e+00,0.000000000000000000e+00
4.527363300323486328e+00,5.127547108400176299e-05,0.000000000000000000e+00,0.000000000000000000e+00
4.577114582061767578e+00,5.127547108400176299e-05,0.000000000000000000e+00,0.000000000000000000e+00
4.626865863800048828e+00,5.127547108400176299e-05,0.000000000000000000e+00,0.000000000000000000e+00
4.676616668701171875e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.726367950439453125e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.776119232177734375e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.825870513916015625e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.875621795654296875e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.925373077392578125e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.975124359130859375e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00


==> data/margrow_t3_slope.csv <==
x,c0,c1,c2
-7.960199356079101562e+00,3.208231325863397762e-04,3.205758883546706812e-05,0.000000000000000000e+00
-7.880597114562988281e+00,3.208212107762510503e-04,9.617219040769087581e-05,0.000000000000000000e+00
-7.800994873046875000e+00,2.245761928104378217e-04,9.617276650640121114e-05,0.000000000000000000e+00
-7.721393108367919922e+00,2.566569686210008619e-04,3.205739680256362753e-05,0.000000000000000000e+00
-7.641791343688964844e+00,1.604115662931698881e-04,2.564607106837365450e-04,0.000000000000000000e+00
-7.562189102172851562e+00,2.887390896986259561e-04,1.282295872102545101e-04,0.000000000000000000e+00
-7.482586860656738281e+00,2.566585060690717885e-04,1.602879441773353609e-04,0.000000000000000000e+00
-7.402985095977783203e+00,3.208212107762510503e-04,1.282295872102545101e-04,0.000000000000000000e+00
-7.323383331298828125e+00,3.529054458449737159e-04,0.000000000000000000e+00,0.000000000000000000e+00
-7.243781089782714844e+00,1.924927264657506464e-04,2.244017776179453995e-04,0.000000000000000000e+00
-7.164178848266601562e+00,3.849877591036077098e-04,1.282303553418682725e-04,0.000000000000000000e+00
-7.084577083587646484e+00,3.208212107762510503e-04,6.411479360512725505e-05,0.000000000000000000e+00
-7.004975318908691406e+00,4.812346988795096372e-04,2.885182995192036334e-04,0.000000000000000000e+00
-6.925373077392578125e+00,3.208212107762510503e-04,2.564591744205090202e-04,0.000000000000000000e+00
-6.845770835876464844e+00,3.849877591036077098e-04,9.617276650640121114e-05,0.000000000000000000e+00
-6.766169071197509766e+00,6.737245426301271406e-04,1.923443808153817516e-04,0.000000000000000000e+00
-6.686567306518554688e+00,3.849877591036077098e-04,2.244031218482694836e-04,0.000000000000000000e+00
-6.606965065002441406e+00,5.133139372420017239e-04,1.923443808153817516e-04,0.000000000000000000e+00
-6.527362823486328125e+00,5.453993253967775708e-04,1.923455330128024223e-04,0.000000000000000000e+00
-6.447761535644531250e+00,5.133170121381435769e-04,2.244031218482694836e-04,0.000000000000000000e+00
-6.368159294128417969e+00,4.491496950867514813e-04,2.885165712230726410e-04,0.000000000000000000e+00
-6.288557052612304688e+00,4.812346988795096372e-04,2.244031218482694836e-04,0.000000000000000000e+00
-6.208955287933349609e+00,5.453960583196268723e-04,6.411479360512725505e-05,0.000000000000000000e+00
-6.129353523254394531e+00,8.983047712417512867e-04,1.923455330128024223e-04,0.000000000000000000e+00
-6.049751281738281250e+00,7.378887847853774374e-04,4.167461584333271240e-04,0.000000000000000000e+00
-5.970149040222167969e+00,9.945517110176533768e-04,2.244031218482694836e-04,0.000000000000000000e+00
-5.890547275543212891e+00,6.737245426301271406e-04,3.526313648281998825e-04,0.000000000000000000e+00
-5.810945510864257812e+00,5.453993253967775708e-04,3.205758883546707219e-04,0.000000000000000000e+00
-5.731343269348144531e+00,8.341351480182527742e-04,7.052627296563997649e-04,0.000000000000000000e+00
-5.651741027832031250e+00,8.020578314658494135e-04,4.808638325320060557e-04,0.000000000000000000e+00
-5.572139263153076172e+00,1.058709995561628488e-03,4.488035552358907989e-04,0.000000000000000000e+00
-5.492537498474121094e+00,8.341401447244832989e-04,4.808638325320060557e-04,0.000000000000000000e+00
-5.412935256958007812e+00,6.416424215525021006e-04,3.526313648281998825e-04,0.000000000000000000e+00
-5.333333015441894531e+00,8.662224579831174012e-04,5.449790102029401784e-04,0.000000000000000000e+00
-5.253731250762939453e+00,8.341351480182527742e-04,5.770331424461452819e-04,0.000000000000000000e+00
-5.174129486083984375e+00,1.026634024276287154e-03,5.770365990384072668e-04,0.000000000000000000e+00
-5.094527244567871094e+00,9.303870845003852806e-04,4.808638325320060557e-04,0.000000000000000000e+00
-5.014925479888916016e+00,8.982993901735029625e-04,4.808609520384544197e-04,0.000000000000000000e+00
-4.935323715209960938e+00,1.058716337534921148e-03,5.449790102029401784e-04,0.000000000000000000e+00
-4.855721473693847656e+00,1.539941811726005172e-03,6.411479360512725234e-04,0.000000000000000000e+00
-4.776119232177734375e+00,1.122880964052189135e-03,6.732093655448085322e-04,0.000000000000000000e+00
-4.696517467498779297e+00,1.251202722027379161e-03,5.449757456435816612e-04,0.000000000000000000e+00
-4.616915702819824219e+00,1.539951036414430839e-03,9.296700762285451313e-04,0.000000000000000000e+00
-4.537313461303710938e+00,1.604106053881255252e-03,5.449757456435816612e-04,0.000000000000000000e+00
-4.457711219787597656e+00,1.539951036414430839e-03,1.025842842734946180e-03,0.000000000000000000e+00
-4.378109455108642578e+00,1.475777569570754875e-03,6.732053328538360358e-04,0.000000000000000000e+00
-4.298507690429687500e+00,1.860774169000770561e-03,8.334973097221438660e-04,0.000000000000000000e+00
-4.218905448913574219e+00,1.924927264657506519e-03,9.296645072743451102e-04,0.000000000000000000e+00
-4.139303207397460938e+00,2.117432675069842295e-03,8.655548985576109544e-04,0.000000000000000000e+00
-4.059701442718505859e+00,2.374076959744257729e-03,1.282295872102545047e-03,0.000000000000000000e+00
-3.980099439620971680e+00,2.117432675069842295e-03,1.346418731089617064e-03,0.000000000000000000e+00
-3.900497436523437500e+00,3.047810630944965300e-03,1.250242219930383083e-03,0.000000000000000000e+00
-3.820895671844482422e+00,2.759070676434389590e-03,1.410529684024021879e-03,0.000000000000000000e+00
-3.741293430328369141e+00,2.951563979441440208e-03,1.634932133755116106e-03,0.000000000000000000e+00
-3.661691665649414062e+00,3.047810630944965300e-03,1.282299712749110799e-03,0.000000000000000000e+00
-3.582089424133300781e+00,2.855317327937914682e-03,1.827277090667482617e-03,0.000000000000000000e+00
-3.502487659454345703e+00,3.785701625805324919e-03,2.051679540398577278e-03,0.000000000000000000e+00
-3.422885417938232422e+00,3.272386151119857037e-03,2.372254468585854870e-03,0.000000000000000000e+00
-3.343283653259277344e+00,3.914030494476691997e-03,2.211967004492216074e-03,0.000000000000000000e+00
-3.263681411743164062e+00,4.363181534826476339e-03,2.660771903954404528e-03,0.000000000000000000e+00
-3.184079647064208984e+00,6.063539044722087747e-03,2.692829396773132461e-03,0.000000000000000000e+00
-3.104477405548095703e+00,5.229401398358203036e-03,3.269864267510232212e-03,0.000000000000000000e+00
-3.024875640869140625e+00,5.678552438707987378e-03,3.173691789054048848e-03,0.000000000000000000e+00
-2.945273637771606445e+00,7.058108916899475185e-03,3.686622716078713329e-03,0.000000000000000000e+00
-2.865671634674072266e+00,6.673101170911081154e-03,3.622496688516237736e-03,0.000000000000000000e+00
-2.786069869995117188e+00,8.148883160631802125e-03,4.552163980259343011e-03,3.204718862460746303e-05
-2.706467628479003906e+00,8.630116418149428453e-03,4.904796401265348535e-03,0.000000000000000000e+00
-2.626865863800048828e+00,1.045880279671640607e-02,5.321543807908809057e-03,1.602359431230373219e-04
-2.547263622283935547e+00,1.113252935724108432e-02,6.988533434482653746e-03,1.602359431230373219e-04
-2.467661857604980469e+00,1.132502266024813277e-02,7.116763405757564609e-03,1.602359431230373219e-04
-2.388059616088867188e+00,1.328203790748648007e-02,7.212935884213747539e-03,2.884246976214671740e-04
-2.308457851409912109e+00,1.652234184143849469e-02,7.757913262132119792e-03,3.845662634952895834e-04
-2.228855609893798828e+00,1.735647948780237940e-02,9.873707788168152935e-03,3.525190748706821136e-04
-2.149253845214843750e+00,2.056470120458655376e-02,1.141246744346708503e-02,3.204718862460746438e-04
-2.069651603698730469e+00,2.191215432563590679e-02,1.186127234292927261e-02,5.448022066183268782e-04
-1.990049719810485840e+00,2.633950029479806623e-02,1.416941182587767335e-02,5.768493952429343480e-04
-1.910447716712951660e+00,2.685281576948353455e-02,1.686224122265080408e-02,7.370853383659716970e-04
-1.830845832824707031e+00,3.416761245202169089e-02,1.875366138380993308e-02,6.088974957320056379e-04
-1.751243829727172852e+00,3.814575621256383053e-02,2.102971528908541624e-02,1.089604413236653756e-03
-1.671641826629638672e+00,4.481885738347490822e-02,2.394694713558964336e-02,1.249840356359690997e-03
-1.592039823532104492e+00,5.014450543333663635e-02,2.805030621638679444e-02,2.179208826473307513e-03
-1.512437820434570312e+00,5.986541723519268193e-02,3.314744757456451058e-02,2.403539146845559693e-03
-1.432835817337036133e+00,7.064504220358749920e-02,3.997569354495352639e-02,3.332907616959175992e-03
-1.353233814239501953e+00,7.783145884918406254e-02,4.504077741031251025e-02,3.941804200826718244e-03
-1.273631811141967773e+00,9.313467643824456521e-02,5.722262468142906566e-02,4.422512030195830182e-03
-1.194029808044433594e+00,1.075716741637733620e-01,6.591020523530428943e-02,6.729909611167567141e-03
-1.114427804946899414e+00,1.254416569834786721e-01,8.238787992545559824e-02,8.364328757160708130e-03
-1.034825921058654785e+00,1.501125817265480944e-01,9.960255560706414435e-02,1.108831896136692509e-02
-9.552238583564758301e-01,1.744310147415555345e-01,1.237098647874704527e-01,1.493398989906707768e-02
-8.756219148635864258e-01,2.028560110474419143e-01,1.504779839664985852e-01,2.137549081822217797e-02
-7.960199117660522461e-01,2.393333400720993598e-01,1.861578607983521427e-01,3.044482919337708829e-02
-7.164179086685180664e-01,2.784736450168662780e-01,2.318077305722204828e-01,4.217410022998342028e-02
-6.368159055709838867e-01,3.204692672895711469e-01,2.856002035220456814e-01,6.095375276400338826e-02
-5.572139024734497070e-01,3.729239715982073378e-01,3.515106719626453491e-01,1.021665138358205382e-01
-4.776119589805603027e-01,4.214320047167690597e-01,4.329364405169185415e-01,1.555891007724692354e-01
-3.980099558830261230e-01,4.776400491948278315e-01,5.213189482181509460e-01,2.583323875029607253e-01
-3.184079527854919434e-01,5.304152964359274414e-01,6.127148602443438508e-01,4.467698566156526607e-01
-2.388059645891189575e-01,5.668288251373863051e-01,6.928267941868859747e-01,7.782342199243329484e-01
-1.592039763927459717e-01,5.957989107895178549e-01,7.762722612629490149e-01,1.304929595744065418e+00
-7.960198819637298584e-02,6.329822632131429927e-01,8.291351494741981965e-01,1.908410439841806250e+00
0.000000000000000000e+00,6.371529522256978995e-01,8.368289491909399747e-01,2.216992876873490115e+00
7.960198819637298584e-02,6.246729674112065922e-01,8.154786549769816872e-01,1.917191371168702085e+00
1.592039763927459717e-01,6.058727279231083118e-01,7.683861172914153714e-01,1.294321975316469420e+00
2.388059645891189575e-01,5.624656419690206022e-01,6.983086275112407870e-01,7.833938192246054921e-01
3.184079527854919434e-01,5.308323652591093733e-01,6.050851769534866254e-01,4.398797110613620331e-01
3.980099558830261230e-01,4.738222653518546212e-01,5.206777983617764116e-01,2.599347469341911077e-01
4.776119589805603027e-01,4.270784749383091938e-01,4.290574838858524087e-01,1.564864220539582407e-01
5.572139024734497070e-01,3.734693696984456301e-01,3.575695426421656165e-01,9.758376243101427039e-02
6.368159055709838867e-01,3.244474622183834978e-01,2.910820347940481501e-01,6.367776379709502721e-02
7.164179086685180664e-01,2.776074251533345860e-01,2.318077305722204828e-01,4.368031809533996779e-02
7.960199117660522461e-01,2.410016153648271153e-01,1.834009164159415561e-01,2.941931915738964926e-02
8.756219148635864258e-01,2.031768334593467840e-01,1.499971212141557042e-01,2.028588558910740178e-02
9.552238583564758301e-01,1.741422747870449705e-01,1.248318770361259294e-01,1.506217865356550625e-02
1.034825921058654785e+00,1.459739788108129488e-01,1.000513601704690059e-01,1.281886585129124109e-02
1.114427804946899414e+00,1.276553332831871224e-01,8.322137598695825145e-02,8.877084543040291917e-03
1.194029808044433594e+00,1.093361961080046435e-01,6.690398751268485100e-02,6.153060215924633335e-03
1.273631811141967773e+00,9.236470322621637141e-02,5.395276041391883215e-02,4.999361425438763988e-03
1.353233814239501953e+00,8.184173599516428310e-02,4.731685940044218219e-02,3.877709823577503087e-03
1.432835817337036133e+00,6.997131564306283136e-02,3.904602625321042242e-02,3.108577296586923812e-03
1.512437820434570312e+00,5.826130637680058955e-02,3.436563230167617028e-02,2.884246976214671632e-03
1.592039823532104492e+00,5.155612298872166988e-02,2.856322610148643790e-02,1.858736940227232815e-03
1.671641826629638672e+00,4.318266430791498078e-02,2.324168229357763404e-02,1.185745979110476057e-03
1.751243829727172852e+00,3.618874096532547630e-02,2.125411773881651090e-02,1.281887544984298575e-03
1.830845832824707031e+00,3.384678979989003134e-02,1.731107204659378465e-02,9.614170985242193827e-04
1.910447716712951660e+00,2.861733771371483340e-02,1.580434395963278837e-02,8.011797156151865282e-04
1.990049719810485840e+00,2.672448690081217007e-02,1.317562954849711351e-02,4.807078293691119386e-04
2.069651603698730469e+00,2.165549658829317090e-02,1.330385951977202351e-02,2.884246976214671740e-04
2.149253845214843750e+00,1.960223468955130111e-02,1.099572003682362277e-02,3.525190748706821136e-04
2.228855609893798828e+00,1.671483514444554314e-02,9.809592802530697070e-03,2.243303203722522344e-04
2.308457851409912109e+00,1.555987532640324376e-02,8.527293089781584970e-03,2.243303203722522344e-04
2.388059616088867188e+00,1.318579125598295584e-02,8.367005625687947909e-03,2.563775089968597042e-04
2.467661857604980469e+00,1.187042035210144307e-02,7.661740783675935994e-03,1.281887544984298521e-04
2.547263622283935547e+00,1.177417370059791711e-02,6.315326085289369763e-03,9.614156587382239585e-05
2.626865863800048828e+00,9.881322887695255519e-03,5.578003750458631650e-03,1.281887544984298521e-04
2.706467628479003906e+00,8.565951983813744480e-03,4.616278965896798876e-03,3.204718862460746303e-05
2.786069869995117188e+00,8.148883160631802125e-03,5.225371329452626126e-03,6.409437724921492605e-05
2.865671634674072266e+00,6.512690085071872956e-03,4.488048994621887146e-03,3.204718862460746303e-05
2.945273637771606445e+00,6.095639519140455369e-03,3.430162005394976621e-03,0.000000000000000000e+00
3.024875640869140625e+00,6.159785696225614574e-03,3.366036745966415576e-03,0.000000000000000000e+00
3.104477405548095703e+00,5.357730267029570115e-03,3.430151731603871008e-03,0.000000000000000000e+00
3.184079647064208984e+00,5.357730267029570115e-03,2.917231846504226688e-03,3.204718862460746303e-05
3.263681411743164062e+00,4.844414792344102667e-03,2.789001875229315825e-03,0.000000000000000000e+00
3.343283653259277344e+00,4.074441580315901063e-03,2.147852018854760642e-03,0.000000000000000000e+00
3.422885417938232422e+00,4.074441580315901063e-03,1.763162105030027186e-03,0.000000000000000000e+00
3.502487659454345703e+00,3.496961671294749642e-03,1.699047119392571538e-03,0.000000000000000000e+00
3.582089424133300781e+00,3.496961671294749642e-03,1.602874640936388173e-03,0.000000000000000000e+00
3.661691665649414062e+00,2.951563979441440208e-03,1.506702162480205243e-03,0.000000000000000000e+00
3.741293430328369141e+00,3.496961671294749642e-03,1.538759655298932959e-03,0.000000000000000000e+00
3.820895671844482422e+00,2.630741807763022511e-03,1.442587176842749595e-03,0.000000000000000000e+00
3.900497436523437500e+00,2.149508550245396617e-03,1.506702162480205243e-03,0.000000000000000000e+00
3.980099439620971680e+00,2.213679614845744277e-03,1.057900431570413377e-03,0.000000000000000000e+00
4.059701442718505859e+00,2.245748475433757569e-03,1.250238475299981318e-03,0.000000000000000000e+00
4.139303207397460938e+00,1.700362602707600809e-03,9.296700762285451313e-04,0.000000000000000000e+00
4.218905448913574219e+00,2.149502112200882015e-03,8.976071104717815979e-04,0.000000000000000000e+00
4.298507690429687500e+00,1.828691855742136567e-03,7.373245432157427091e-04,0.000000000000000000e+00
4.378109455108642578e+00,1.315366964182629458e-03,8.334923168666542479e-04,0.000000000000000000e+00
4.457711219787597656e+00,1.796609542483502573e-03,1.025842842734946180e-03,0.000000000000000000e+00
4.537313461303710938e+00,1.796598780347005925e-03,6.411479360512725234e-04,0.000000000000000000e+00
4.616915702819824219e+00,1.219127903828091117e-03,5.449790102029401784e-04,0.000000000000000000e+00
4.696517467498779297e+00,1.283284843105004201e-03,4.808609520384544197e-04,0.000000000000000000e+00
4.776119232177734375e+00,1.411621783379894864e-03,4.808638325320060557e-04,0.000000000000000000e+00
4.855721473693847656e+00,1.251202722027379161e-03,5.129183488410180404e-04,0.000000000000000000e+00
4.935323715209960938e+00,1.026634024276287154e-03,8.334973097221438660e-04,0.000000000000000000e+00
5.014925479888916016e+00,9.945457534063781909e-04,3.846887616307635032e-04,0.000000000000000000e+00
5.094527244567871094e+00,7.699755182072154196e-04,7.373245432157427091e-04,0.000000000000000000e+00
5.174129486083984375e+00,1.058716337534921148e-03,4.488062436965389672e-04,0.000000000000000000e+00
5.253731250762939453e+00,1.026627874484003448e-03,2.885165712230726410e-04,0.000000000000000000e+00
5.333333015441894531e+00,1.154963277310823129e-03,4.488062436965389672e-04,0.000000000000000000e+00
5.412935256958007812e+00,8.020530269406276258e-04,5.770331424461452819e-04,0.000000000000000000e+00
5.492537498474121094e+00,8.662224579831174012e-04,3.205758883546707219e-04,0.000000000000000000e+00
5.572139263153076172e+00,9.945457534063781909e-04,5.449757456435816612e-04,0.000000000000000000e+00
5.651741027832031250e+00,5.774816386554115647e-04,3.846910660256048445e-04,0.000000000000000000e+00
5.731343269348144531e+00,1.026627874484003448e-03,5.129183488410180404e-04,0.000000000000000000e+00
5.810945510864257812e+00,6.416462651726795524e-04,6.090941878738743553e-04,0.000000000000000000e+00
5.890547275543212891e+00,7.058066637077523974e-04,1.923443808153817516e-04,0.000000000000000000e+00
5.970149040222167969e+00,6.416462651726795524e-04,3.205758883546707219e-04,0.000000000000000000e+00
6.049751281738281250e+00,5.133139372420017239e-04,3.526313648281998825e-04,0.000000000000000000e+00
6.129353523254394531e+00,5.133170121381435769e-04,1.923455330128024223e-04,0.000000000000000000e+00
6.208955287933349609e+00,8.982993901735029625e-04,2.885165712230726410e-04,0.000000000000000000e+00
6.288557052612304688e+00,3.208231325863397762e-04,1.282303553418682725e-04,0.000000000000000000e+00
6.368159294128417969e+00,3.529033318538761987e-04,4.167461584333271240e-04,0.000000000000000000e+00
6.447761535644531250e+00,4.170700723622416495e-04,1.282303553418682725e-04,0.000000000000000000e+00
6.527362823486328125e+00,5.133170121381435769e-04,2.564607106837365450e-04,0.000000000000000000e+00
6.606965065002441406e+00,1.924927264657506464e-04,2.244017776179453995e-04,0.000000000000000000e+00
6.686567306518554688e+00,3.529054458449737159e-04,2.244031218482694836e-04,0.000000000000000000e+00
6.766169071197509766e+00,3.208212107762510503e-04,3.205739680256362753e-05,0.000000000000000000e+00
6.845770835876464844e+00,5.133170121381435769e-04,1.602879441773353609e-04,0.000000000000000000e+00
6.925373077392578125e+00,5.133139372420017239e-04,6.411479360512725505e-05,0.000000000000000000e+00
7.004975318908691406e+00,5.133170121381435769e-04,1.923455330128024223e-04,0.000000000000000000e+00
7.084577083587646484e+00,3.849854529315012929e-04,2.244017776179453995e-04,0.000000000000000000e+00
7.164178848266601562e+00,3.849877591036077098e-04,6.411517767093413624e-05,0.000000000000000000e+00
7.243781089782714844e+00,3.208212107762510503e-04,9.617219040769087581e-05,0.000000000000000000e+00
7.323383331298828125e+00,3.529054458449737159e-04,1.923455330128024223e-04,0.000000000000000000e+00
7.402985095977783203e+00,3.529033318538761987e-04,6.411479360512725505e-05,0.000000000000000000e+00
7.482586860656738281e+00,3.529054458449737159e-04,1.602879441773353609e-04,0.000000000000000000e+00
7.562189102172851562e+00,4.170675740091263871e-04,0.000000000000000000e+00,0.000000000000000000e+00
7.641791343688964844e+00,2.245761928104378217e-04,1.923455330128024223e-04,0.000000000000000000e+00
7.721393108367919922e+00,4.491496950867514813e-04,6.411479360512725505e-05,0.000000000000000000e+00
7.800994873046875000e+00,1.924938795518038549e-04,6.411517767093413624e-05,0.000000000000000000e+00
7.880597114562988281e+00,9.624636323287532322e-05,1.602869840128181309e-04,0.000000000000000000e+00
7.960199356079101562e+00,1.283292530345358942e-04,3.205758883546706812e-05,0.000000000000000000e+00


==> data/method_hist.csv <==
x,a,b
-0.120000,0.04346,0.04306
-0.114000,0.04617,0.04560
-0.108000,0.04929,0.04892
-0.102000,0.05242,0.05255
-0.096000,0.05645,0.05615
-0.090000,0.06009,0.06077
-0.084000,0.06450,0.06573
-0.078000,0.07008,0.07160
-0.072000,0.07580,0.07861
-0.066000,0.08292,0.08657
-0.060000,0.09035,0.09627
-0.054000,0.10052,0.10806
-0.048000,0.11149,0.12333
-0.042000,0.12457,0.14345
-0.036000,0.14203,0.17045
-0.030000,0.16491,0.20680
-0.024000,0.19200,0.25360
-0.018000,0.23651,0.30559
-0.012000,0.30115,0.35674
-0.006000,0.41327,0.39484
0.000000,1.00000,0.40877
0.006000,0.41297,0.39458
0.012000,0.30082,0.35649
0.018000,0.23644,0.30558
0.024000,0.19132,0.25239
0.030000,0.16475,0.20656
0.036000,0.14164,0.17009
0.042000,0.12456,0.14292
0.048000,0.11135,0.12266
0.054000,0.10046,0.10766
0.060000,0.09029,0.09592
0.066000,0.08291,0.08599
0.072000,0.07585,0.07817
0.078000,0.07024,0.07141
0.084000,0.06475,0.06585
0.090000,0.06033,0.06038
0.096000,0.05637,0.05618
0.102000,0.05234,0.05247
0.108000,0.04926,0.04903
0.114000,0.04614,0.04582
0.120000,0.04349,0.04283


==> data/null_all_celeba.csv <==
n,msw,csw,fid,cmmd,runs
8,0.0171,3.9227,8.7917,-0.0066,1000
16,-0.0049,4.3756,11.6176,-0.0154,1000
32,0.0171,4.8722,15.5799,0.0415,1000
64,-0.0120,4.5776,21.3609,0.0201,1000
128,-0.0202,5.6088,28.2132,-0.0042,1000
256,0.0069,5.8102,38.4357,-0.0416,1000
512,0.0160,6.4136,50.8409,-0.0117,1000
1024,0.0442,5.9891,66.7739,-0.0089,1000
2048,0.0051,6.6493,82.1113,0.0303,1000
4096,-0.0497,6.6497,99.4592,-0.0200,1000
8192,-0.0601,7.0001,115.4953,-0.0024,1000


==> data/null_all_fields.csv <==
n,msw,csw,fid,cmmd,runs
8,0.0796,5.3005,9.7283,0.0019,1000
16,-0.0601,5.9708,13.7478,-0.0300,1000
32,0.0104,6.6396,18.5550,-0.0312,1000
64,0.0417,7.0549,25.8655,0.0199,1000
128,0.0042,7.4115,36.4208,-0.0023,1000
256,0.0204,7.7846,47.7823,0.0359,1000
512,-0.0204,8.4694,61.0963,-0.0127,1000
1024,0.0299,7.9688,78.0954,-0.0494,1000
2048,0.0381,8.5598,88.2187,0.0108,1000
4096,0.0113,8.6053,95.3211,-0.0107,1000
8192,0.0053,8.8402,101.9104,-0.0039,1000


==> data/restoration_path.csv <==
alpha,msw,fid,cmmd,csw,sw,csw_u,sw_u
0.00,1.0000,1.0000,1.0000,1.0000,1.0000,1.0000,1.0000
0.10,0.9601,0.9868,0.9758,0.9882,1.0153,0.9907,1.1402
0.20,0.9167,0.9729,0.9509,0.9888,1.0460,1.0062,1.3666
0.30,0.8645,0.9610,0.9187,0.9882,1.0761,1.0166,1.5463
0.40,0.8019,0.9449,0.8719,0.9773,1.0963,0.9921,1.6264
0.50,0.7325,0.9212,0.8063,0.9586,1.1076,0.9391,1.6383
0.60,0.6538,0.8854,0.7180,0.9317,1.1069,0.8593,1.5351
0.70,0.5592,0.8397,0.6028,0.8938,1.1014,0.7407,1.3487
0.80,0.4334,0.7857,0.4404,0.8483,1.0952,0.5786,1.0734
0.85,0.3533,0.7582,0.3274,0.8250,1.0965,0.4730,0.9085
0.90,0.2602,0.7366,0.1772,0.8081,1.1006,0.3489,0.7099
0.95,0.1582,0.7229,-0.1376,0.8035,1.1121,0.2245,0.5387
1.00,0.0938,0.7202,-0.1321,0.8222,1.1348,0.1766,0.4648
1.05,0.1982,0.7355,0.2022,0.8745,1.1766,0.3182,0.6403
1.10,0.3807,0.7710,0.4129,0.9727,1.2457,0.5575,1.0224
1.15,0.6063,0.8302,0.6020,1.1261,1.3470,0.8513,1.5339
1.20,0.8726,0.9131,0.7963,1.3413,1.4820,1.2082,2.1103
1.30,1.5401,1.1097,1.1990,1.9539,1.9008,2.1315,3.6671
1.40,2.4185,1.3647,1.6851,2.8658,2.6059,3.4813,6.0322


==> data/restoration_path_d12.csv <==
alpha,msw,fid,cmmd,csw,csw_u
0.0000,1.0000,1.0000,1.0000,1.0000,1.0000
0.1000,0.9578,1.0003,0.9909,1.0009,1.0250
0.2000,0.9119,1.0006,0.9815,1.0017,1.0590
0.3000,0.8573,1.0006,0.9697,1.0023,1.0823
0.4000,0.7934,1.0007,0.9531,1.0026,1.0838
0.5000,0.7239,1.0006,0.9314,1.0025,1.0712
0.6000,0.6467,1.0000,0.9046,1.0023,1.0485
0.7000,0.5552,0.9991,0.8733,1.0018,1.0115
0.8000,0.4368,0.9980,0.8366,1.0011,0.9667
0.8500,0.3639,0.9971,0.8163,1.0003,0.9408
0.9000,0.2853,0.9968,0.7990,1.0000,0.9125
0.9500,0.2136,0.9964,0.7894,0.9996,0.8885
1.0000,0.1954,0.9964,0.7915,0.9997,0.8704
1.0500,0.2822,0.9968,0.8107,0.9999,0.8600
1.1000,0.4456,0.9970,0.8449,1.0012,0.8683
1.1500,0.6611,0.9976,0.8919,1.0041,0.9104
1.2000,0.9223,0.9986,0.9528,1.0086,0.9889
1.3000,1.5870,1.0024,1.1067,1.0275,1.3085
1.4000,2.4717,1.0126,1.3330,1.0668,1.8884


==> data/sd_share.csv <==
n,fid,cmmd,csw,msw
8,32,54,61,91
16,32,72,80,94
32,37,86,85,96
64,49,97,90,100
128,31,99,98,100
256,10,100,100,100
512,0,100,100,100

